Nonintrusive coupling of 3D and 2D laminated composite models based on finite element 3D recovery

In order to simulate the mechanical behavior of large structures assembled from thin composite panels, we propose a coupling technique which substitutes local 3D models for the global plate model in the critical zones where plate modeling is inadequate. The transition from 3D to 2D is based on stress and displacement distributions associated with Saint-Venant problems which are precalculated automatically for a simple 3D cell. The hybrid plate/3D model is obtained after convergence of a series of iterations between a global plate model of the structure and localized 3D models of the critical zones. This technique is nonintrusive because the global calculations can be carried out using commercial software. Evaluation tests show that convergence is fast and that the resulting hybrid model is very close to a full 3D model.

==> figures/conv.txt <==
iteration	trou_classic	classic	trou_GC	GC
0	0.04186842	8.618130695	0.04186842	8.618130695
1	0.00810454	0.3877186	0.003144483	0.701238799
2	0.002398404	0.08455095	0.000458437	0.031382613
3	0.000855094	0.022601941	2.72766E-05	0.001011886
4	0.000334275	0.007027089	3.84286E-06	9.60293E-05
5	0.000137347	0.002361284	3.62565E-07	7.20237E-06



==> figures/conv/EG_45.csv <==
R_ref;MXX_ref;QX_ref;R_loc;MXX_0;QX_0;MXX_conv;QX_conv;R_MXX;MXX_plaque;R_QX;QX_plaque
1.999994962;-2144.797798;29.93473137;1.999994962;-1980.107781;27.42046875;-2137.281542;29.67645724;2.003372978;-3223.216667;2.003093544;16.04645959
2.303555903;-1333.774568;36.82725944;2.303555903;-1232.954041;34.54442394;-1329.261473;36.5678257;2.013493406;-2783.556667;2.013213972;17.07805959
2.607102702;-781.4575785;43.19783062;2.607102702;-724.1974707;41.11789284;-779.0255216;42.93863479;2.023453254;-2432.414286;2.023544923;18.18503048
2.910663643;-911.1208383;38.52760836;2.910663643;-843.8577871;36.85289803;-908.3360673;38.28339077;2.034697654;-2229.289286;2.034789323;19.51468048
3.214210442;-809.1723983;35.07735995;3.214210442;-749.9868413;33.73916113;-806.8619644;34.84764786;2.055223591;-1952.08;2.054921103;21.57889242
3.517771384;-806.6875642;31.63431133;3.517771384;-747.817149;30.51207409;-804.4982266;31.4149161;2.081600058;-1726.24;2.067415325;22.73214242
3.821318183;-782.7186061;28.08061002;3.821318183;-725.8349242;27.14882714;-780.7271407;27.87280373;2.110907248;-1561.675;2.068123476;22.79036423
4.124879124;-765.960732;25.75195828;4.124879124;-710.4902909;24.8960557;-764.1305833;25.5509891;2.14347121;-1435.06;2.082005721;23.82691423
4.428425923;-747.6783243;23.14700087;4.428425923;-693.7324201;22.35230541;-746.0138897;22.95428977;2.179652846;-1334.13;2.110907248;25.7784
4.731986864;-733.5860129;21.6004016;4.731986864;-680.8349339;20.79482441;-732.0551354;21.41301147;2.21456443;-1260.98375;2.14347121;27.5891
5.035533663;-719.6431807;19.8590324;5.035533663;-668.071218;19.02765167;-718.2442285;19.67798864;2.235723749;-1223.66875;2.179652846;29.24465
5.339080462;-706.6029004;18.86603033;5.339080462;-656.1599774;17.96613544;-705.3162602;18.6898405;2.264523618;-1183.055;2.21518972;30.59147756
5.642641403;-693.7338096;17.71996553;5.642641403;-644.4063421;16.74024269;-692.5579832;17.54938051;2.297532018;-1142.13;2.23634904;31.30572756
5.946188202;-681.6288668;17.07878862;5.946188202;-633.4060625;15.99311856;-680.5462211;16.91320843;2.323653834;-1115.62;2.264523618;32.0984
6.249749143;-669.6356823;16.31143886;6.249749143;-622.5114643;15.11382449;-668.6449114;16.15136467;2.369301695;-1076.105;2.297683199;32.93720955
6.553295942;-657.9892274;15.88699594;6.553295942;-612.0042181;14.55898247;-657.0730022;15.73227666;2.421780675;-1039.3;2.323805015;33.48835955
6.856856884;-646.4258081;15.3457891;6.856856884;-601.5779959;13.88830581;-645.5827391;15.19670214;2.454029799;-1019.83;2.369301695;34.29665
7.160403683;-635.0714685;15.04696429;7.160403683;-591.4194301;13.44389894;-634.2824071;14.90350423;2.498658044;-997.679;2.423970794;35.04660723
7.463964624;-623.777066;14.63228744;7.463964624;-581.3217088;12.89241153;-623.0405721;14.49451495;2.574305062;-966.1815;2.456219918;35.41030723
7.767511423;-612.5893608;14.40001925;7.767511423;-571.3955074;12.5066209;-611.885569;14.26791462;2.658357257;-938.683;2.498658044;35.7447
8.071072364;-601.4473453;14.04861403;8.071072364;-561.5176582;12.01884848;-600.7748572;13.92202452;2.735364017;-918.2786667;2.574305062;36.15485
8.374619163;-590.3565889;13.84500923;8.374619163;-551.7529731;11.66016813;-589.6969489;13.72387872;2.784516641;-906.9351667;2.658357257;36.341
8.678180104;-579.3015862;13.51778173;8.678180104;-542.0277343;11.20362294;-578.653511;13.40174665;2.824307355;-898.8175;2.734624509;36.32402161
8.981726903;-568.2656458;13.31899756;8.981726903;-532.3758142;10.85443695;-567.614179;13.20805936;2.878922505;-888.699;2.783777133;36.24287161
9.285287844;-557.2588631;12.99254717;9.285287844;-522.7571381;10.41188218;-556.6028588;12.8861359;2.970814352;-873.7855;2.824684906;36.12817823
9.588834643;-546.2552433;12.78399039;9.588834643;-513.1857612;10.06409084;-545.5846715;12.68233697;3.09892248;-856.299;2.879300057;35.92972823
9.892381442;-535.2765123;12.44505661;9.892381442;-503.6431847;9.628409732;-534.5903461;12.34739093;3.207212148;-843.7101818;2.961934264;35.55050488
10.19594238;-524.2958237;12.21824004;10.19594238;-494.131601;9.280533455;-523.5895261;12.12522329;3.282129604;-835.9481818;3.022617465;35.23750488
10.49948918;-513.337535;11.86009271;10.49948918;-484.6455974;8.851343318;-512.6101602;11.77076206;3.399423946;-825.0875;3.039203683;35.14351714
10.80305012;-502.3795412;11.61055528;10.80305012;-475.1811219;8.506572926;-501.6318622;11.52618317;3.575156327;-810.709;3.106628609;34.72191714
11.10659692;-491.4428245;11.23065365;11.10659692;-465.7398085;8.087972829;-490.6739582;11.15008434;3.770414837;-796.7735;3.204841387;34.08090663
11.41015786;-480.5137047;10.9566448;11.41015786;-456.3148719;7.752896791;-479.7292747;10.88191966;3.98736869;-783.036;3.279758844;33.56010663
11.71370466;-469.6058181;10.55514129;11.71370466;-446.911147;7.35197651;-468.8050772;10.48490809;4.228427421;-769.2755;3.399423946;32.6996
12.0172656;-458.7163218;10.25641869;12.0172656;-437.5205304;7.035334219;-457.9100541;10.19357455;4.425785518;-758.825;3.575156327;31.41435
12.3208124;-447.8489051;9.835088156;12.3208124;-428.1495243;6.660961622;-447.036872;9.777987375;4.566756358;-751.749;3.770414837;30.006
12.62437334;-437.0126794;9.51357278;12.62437334;-418.7877637;6.374536522;-436.2147425;9.466776317;4.793874767;-740.877;3.98736869;28.5125
12.92792014;-426.2006432;9.075778532;12.92792014;-409.4438612;6.037076919;-425.4168389;9.036854776;4.989182926;-731.835;4.228427421;26.9739
13.23148108;-415.43397;8.726606378;13.23148108;-400.1023329;5.78575201;-414.7029416;8.70150567;5.163219654;-724.149;4.426217524;25.81181779
13.53502788;-404.6972744;8.277624457;13.53502788;-390.7788235;5.495208602;-404.0148516;8.260313076;5.491956981;-710.0375;4.567188364;25.04336779
13.83858882;-393.9934213;7.926255801;13.83858882;-381.4398058;5.323892061;-393.4296353;7.937917213;5.900193631;-693.2215;4.793874767;23.9177
14.14213562;-383.181145;7.536733346;14.14213562;-372.1034823;5.101379048;-382.8814891;7.514401117;6.353788467;-675.1995;4.973541556;23.08058456
16.97056275;-287.3686391;3.574992463;15.55634919;-328.7477522;4.63976654;-334.5101446;5.622552811;6.857782168;-655.745;5.147578285;22.37553456
19.79898987;-200.4433507;;16.97056275;-286.0228113;4.501896209;-288.082292;3.479964121;7.41777588;-634.6115;5.491956981;21.1074
22.627417;-126.4920886;;;;;;;7.941747692;-615.15065;5.900193631;19.8479
25.45584412;-68.99048723;;;;;;;8.269230054;-603.09015;6.353788467;18.6938
28.28427125;-30.59395803;;;;;;;8.731343105;-586.224;6.857782168;17.637
31.11269837;-12.77922814;;;;;;;9.337791074;-564.2256;7.41777588;16.65795
33.9411255;-14.84785619;;;;;;;9.742090113;-549.6416;7.939821413;15.86665529
36.76955262;-32.20254187;;;;;;;10.35302976;-527.7495;8.267303774;15.40845529
39.59797975;-53.14477951;;;;;;;11.30138425;-494.043;8.731343105;14.80395
42.42640687;-21.20864085;;;;;;;12.0288805;-468.4526765;9.347898394;14.03056875
;;;;;;;;12.58347368;-449.1641765;9.752197433;13.53611875
;;;;;;;;13.52592038;-412.0475;10.35302976;12.8001
;;;;;;;;14.49568901;-372.2855;11.30138425;11.61105
;;;;;;;;15.2027958;-346.2055;12.02739727;10.660615
;;;;;;;;15.90990258;-322.222;12.58199045;9.897985
;;;;;;;;16.61700936;-298.6765;13.52592038;8.48834
;;;;;;;;17.32411614;-275.659;14.49568901;6.98015
;;;;;;;;18.03122292;-253.2435;15.2027958;5.940935
;;;;;;;;18.7383297;-231.496;15.90990258;4.94247
;;;;;;;;19.44543648;-210.479;16.61700936;3.923875
;;;;;;;;;;17.32411614;2.91104
;;;;;;;;;;18.03122292;1.91933
;;;;;;;;;;18.7383297;0.9599395
;;;;;;;;;;19.44543648;0.04239


==> figures/ortho_45_-45/3D_force.txt <==
COOR_X COOR_Y COOR_Z DX    DY     DZ      DRX      DRY       NXX        NYY         NXY          MXX           MYY            MXY             QX               QY                
4.000000 -5.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000    -0.000000    -94.159710       3.334068       -1.680774       -26.509414         -4.172573 
4.000000 -4.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -110.453995      -7.342961       -3.784524        -7.115907        -21.607193 
4.000000 -4.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -126.510346     -20.043302       -6.014272        20.168076        -37.505304 
4.000000 -4.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000   -0.000000     0.000000   -140.384243     -40.738259        5.047717        43.862838        -40.336399 
4.000000 -4.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -155.692743     -60.839979       16.009011        60.476159        -43.412634 
4.000000 -3.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -170.224434     -80.310219       30.680906        64.984864        -42.510678 
4.000000 -3.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000     0.000000   -184.600517     -99.356184       45.012781        68.884232        -41.821219 
4.000000 -3.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -197.732698    -116.562304       59.465940        67.670319        -39.678804 
4.000000 -3.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -210.807393    -133.705597       73.850628        65.960699        -37.787152 
4.000000 -2.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -221.398771    -147.830164       85.941256        63.592086        -35.582383 
4.000000 -2.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000    -0.000000   -231.888730    -161.825176       97.934949        60.726430        -33.616904 
4.000000 -2.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -240.181434    -173.013353      107.561496        58.648412        -31.579519 
4.000000 -2.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -248.452070    -184.167338      117.191538        56.012382        -29.713875 
4.000000 -1.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -254.682882    -192.759050      124.694572        54.532987        -27.749605 
4.000000 -1.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -260.886015    -201.314986      132.198725        52.519333        -25.964072 
4.000000 -1.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -265.216365    -207.512845      137.903244        51.737587        -24.114749 
4.000000 -1.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -269.520406    -213.674629      143.604531        50.430406        -22.456962 
4.000000 -0.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -272.120267    -217.670757      147.837980        50.296168        -20.712048 
4.000000 -0.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -274.700522    -221.640478      152.069700        49.636914        -19.183513 
4.000000 -0.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -275.692840    -223.564210      155.089759        50.036931        -17.472467 
4.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000    -0.000000   -276.685084    -225.484601      158.124316        49.915460        -16.024914 
4.000000 0.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -276.049647    -225.242312      159.995909        50.557106        -14.097618 
4.000000 0.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -275.409062    -224.980020      161.872463        50.670030        -12.475411 
4.000000 0.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -272.586501    -221.883798      162.066162        50.697101         -9.697181 
4.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -269.697103    -218.694227      162.211998        50.117532         -7.217131 
4.000000 1.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -263.687160    -211.779249      159.732344        48.162255         -3.000462 
4.000000 1.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -257.601660    -204.783243      157.233424        45.517667          0.884513 
4.000000 1.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -248.091906    -193.865894      151.557478        40.658498          6.175495 
4.000000 2.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -238.537688    -182.898517      145.925180        35.139878         11.049869 
4.000000 2.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -225.858315    -168.292313      136.733562        27.294673         16.384528 
4.000000 2.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000   -0.000000     0.000000   -213.109322    -153.592113      127.555333        18.856265         21.295089 
4.000000 2.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -197.681391    -135.816772      114.255717         8.561200         25.641664 
4.000000 3.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -182.184996    -117.953144      100.973435        -2.222228         29.656564 
4.000000 3.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -165.082409     -98.481709       83.962830       -12.664817         31.905600 
4.000000 3.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -147.939954     -78.988601       66.939212       -23.311737         33.920385 
4.000000 3.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000   -0.000000     0.000000   -131.454330     -60.542907       48.068266       -29.297146         32.637722 
4.000000 4.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -115.135422     -42.222301       28.900527       -35.564022         31.011354 
4.000000 4.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -101.778690     -27.519915       13.375740       -28.163710         26.184347 
4.000000 4.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000    -89.657533     -12.716085       -2.364088       -16.885368         21.894574 
4.000000 4.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000     0.000000    -78.400235      -4.702188       -3.095272        19.325506         12.586465 
4.000000 5.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000    -0.000000    -66.634488       2.437575       -3.535105        51.906995          2.208924 


==> figures/ortho_45_-45/3D_lag.txt <==
COOR_X COOR_Y COOR_Z DX    DY     DZ      DRX      DRY       NXX        NYY         NXY          MXX           MYY            MXY             QX               QY                
4.000000 -5.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000    -93.286546       3.293839       -0.943574       -12.483047         -4.871065 
4.000000 -4.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000     0.000000   -110.012511      -7.738969       -2.151238         0.435914        -23.338490 
4.000000 -4.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -126.505045     -20.832135       -3.641691        21.518444        -40.151528 
4.000000 -4.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -140.579366     -41.746011        6.741386        44.234670        -42.305025 
4.000000 -4.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -156.120500     -62.067503       17.252309        59.633859        -44.815358 
4.000000 -3.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -170.430281     -81.350796       31.196135        64.488356        -43.649151 
4.000000 -3.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -184.520473    -100.139829       44.758864        68.681380        -42.750743 
4.000000 -3.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -197.261325    -116.841275       58.480295        67.982407        -40.729106 
4.000000 -3.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -209.959522    -133.479540       72.135638        66.716541        -38.914095 
4.000000 -2.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -220.504807    -147.420372       83.954366        64.528695        -36.687168 
4.000000 -2.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -230.978201    -161.277049       95.706231        61.820361        -34.672786 
4.000000 -2.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000     0.000000   -239.263604    -172.398459      105.192707        59.829772        -32.576530 
4.000000 -2.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -247.508621    -183.465373      114.656970        57.273673        -30.658557 
4.000000 -1.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -253.732473    -192.003427      122.049802        55.876943        -28.682959 
4.000000 -1.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -259.926691    -200.502618      129.435652        53.923568        -26.885062 
4.000000 -1.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -264.254701    -206.660216      135.048393        53.212508        -25.046748 
4.000000 -1.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -268.553495    -212.778627      140.649986        51.951940        -23.402890 
4.000000 -0.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -271.156860    -216.742312      144.804583        51.880687        -21.682952 
4.000000 -0.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -273.738557    -220.677060      148.950860        51.257953        -20.182833 
4.000000 -0.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -274.744339    -222.574682      151.912050        51.712569        -18.493754 
4.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -275.748873    -224.467498      154.882924        51.618879        -17.071780 
4.000000 0.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -275.134767    -224.199701      156.724827        52.310808        -15.148294 
4.000000 0.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000     0.000000   -274.514026    -223.910068      158.567658        52.448137        -13.534138 
4.000000 0.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -271.708866    -220.774746      158.763403        52.514843        -10.728375 
4.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -268.834115    -217.542671      158.906285        51.946934         -8.226073 
4.000000 1.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -262.833859    -210.573728      156.466684        49.994678         -3.937476 
4.000000 1.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000    -0.000000   -256.756581    -203.522367      154.006289        47.323375          0.014976 
4.000000 1.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -247.258017    -192.557033      148.430164        42.423627          5.416123 
4.000000 2.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -237.717165    -181.545464      142.896692        36.834041         10.387459 
4.000000 2.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -225.078043    -166.925294      133.863104        28.902550         15.845616 
4.000000 2.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -212.366342    -152.205401      124.848381        20.357874         20.880406 
4.000000 2.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -196.973188    -134.438875      111.786399         9.984133         25.359214 
4.000000 3.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -181.523109    -116.609965       98.727936        -0.911774         29.455986 
4.000000 3.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -164.594037     -97.279563       81.909084       -11.653418         31.759623 
4.000000 3.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000    -0.000000   -147.663931     -77.953338       65.058938       -22.722368         33.804080 
4.000000 3.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -131.103821     -59.354107       46.696475       -28.399253         33.282699 
4.000000 4.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -114.558700     -40.689285       28.190195       -34.008538         32.735946 
4.000000 4.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -101.008320     -26.053031       13.255148       -25.204315         28.185195 
4.000000 4.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000    -88.798404     -11.495534       -2.068142       -12.894300         23.361712 
4.000000 4.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000    -78.082146      -4.254289       -2.893640        21.584126         12.779219 
4.000000 5.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000    -66.870765       2.131237       -3.374970        52.292397          1.563441 


==> figures/ortho_45_-45/3D_warp.txt <==
COOR_X COOR_Y COOR_Z DX    DY     DZ      DRX      DRY       NXX        NYY         NXY          MXX           MYY            MXY             QX               QY                
4.000000 -5.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000    -93.268157       3.307920       -0.866508       -11.165644         -4.914901 
4.000000 -4.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -110.061117      -7.811728       -1.997792         1.173803        -23.553169 
4.000000 -4.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -126.658045     -21.066146       -3.368801        21.760470        -40.541137 
4.000000 -4.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -140.644389     -41.839740        6.779717        44.552210        -42.821950 
4.000000 -4.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -155.999138     -61.851360       16.943232        59.942950        -45.483015 
4.000000 -3.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -170.862968     -81.521535       31.277994        64.379403        -44.043527 
4.000000 -3.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -185.621294    -100.859481       45.364641        68.113870        -42.783556 
4.000000 -3.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -198.731345    -117.982826       59.414135        67.108889        -40.360421 
4.000000 -3.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -211.742571    -134.984293       73.339490        65.605153        -38.184972 
4.000000 -2.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -222.381786    -149.043746       85.230084        63.410859        -35.824130 
4.000000 -2.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -232.946273    -163.006862       97.043780        60.698198        -33.663158 
4.000000 -2.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -241.279916    -174.173901      106.574078        58.738125        -31.501762 
4.000000 -2.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -249.583858    -185.301319      116.091402        56.218257        -29.507021 
4.000000 -1.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -255.811459    -193.846284      123.504282        54.865098        -27.505280 
4.000000 -1.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -262.008831    -202.351697      130.906226        52.964721        -25.677268 
4.000000 -1.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -266.324356    -208.497122      136.530358        52.293827        -23.837965 
4.000000 -1.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -270.613197    -214.606335      142.142913        51.081267        -22.187906 
4.000000 -0.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -273.199048    -218.554102      146.306518        51.037180        -20.475531 
4.000000 -0.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -275.764241    -222.474147      150.459891        50.449697        -18.979416 
4.000000 -0.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -276.752652    -224.357589      153.428682        50.917329        -17.301315 
4.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -277.740653    -226.236998      156.405140        50.843979        -15.886755 
4.000000 0.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -277.107940    -225.956981      158.251169        51.537028        -13.973347 
4.000000 0.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -276.469075    -225.655474      160.095970        51.682545        -12.366037 
4.000000 0.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -273.634410    -222.502343      160.284607        51.747787         -9.571192 
4.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -270.730168    -219.252261      160.418183        51.185675         -7.077461 
4.000000 1.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -264.674183    -212.245659      157.947617        49.241629         -2.806971 
4.000000 1.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -258.540603    -205.155609      155.453648        46.585072          1.128117 
4.000000 1.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -248.944460    -194.116282      149.809672        41.713897          6.500483 
4.000000 2.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -239.303906    -183.027787      144.206406        36.159678         11.443654 
4.000000 2.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -226.509707    -168.282689      135.060225        28.290921         16.859657 
4.000000 2.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -213.642122    -153.437120      125.927817        19.808635         21.845557 
4.000000 2.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -198.039900    -135.489270      112.701944         9.549043         26.270038 
4.000000 3.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000   -182.371047    -117.464297       99.484838        -1.218575         30.324039 
4.000000 3.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000    0.000000     0.000000   -165.147520     -97.887755       82.504789       -11.700321         32.548607 
4.000000 3.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -147.898613     -78.296038       65.500739       -22.469996         34.496087 
4.000000 3.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000    -0.000000   -131.213974     -59.646095       46.839570       -28.118514         33.515970 
4.000000 4.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000    -0.000000   -114.590399     -40.988102       27.997946       -33.862172         32.386077 
4.000000 4.250000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000   -100.976515     -26.230418       12.907892       -25.263712         27.659129 
4.000000 4.500000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000    -88.683654     -11.520807       -2.592347       -13.076224         22.890470 
4.000000 4.750000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000   0.000000    0.000000     0.000000    -78.001006      -4.267762       -3.216121        22.355636         12.634480 
4.000000 5.000000 0.000000 0.000000 0.000000 0.000000 0.000000  0.000000  -0.000000   -0.000000     0.000000    -66.813316       2.143006       -3.461483        54.051011          1.621037 


==> figures/ortho_45_-45/SIXX_force_long.txt <==
0 17951.199999956  
0.06 17344.94999997129  
0.1825 16270.24999999734  
0.3075 15730.40000000351  
0.4325 15461.95000000285  
0.5575 15131.25000000364  
0.6825 14850.55000000304  
0.87 14449.15000000501  
1.0575 14079.95000000258  
1.1825 13850.45000000208  
1.3075 13632.00000000444  
1.4325 13424.65000000399  
1.5575 13226.6000000015  
1.6825 13037.7000000011  
1.8075 12856.35000000101  
1.9325 12682.30000000067  
2.0575 12513.70000000124  
2.1825 12350.50000000094  
2.3075 12190.95000000025  
2.4325 12035.10000000001  
2.49504506111145 11957.04550566039  
2.55754506111145 11881.44550566035  
2.6825 11730.09999999971  
2.8075 11579.69999999967  
2.9325 11430.19999999949  
3.0575 11280.64999999867  
3.1825 11131.04999999855  
3.3075 10980.64999999949  
3.4325 10829.54999999944  
3.5575 10677.24999999805  
3.6825 10523.89999999806  
3.8075 10369.14999999792  
3.9325 10212.99999999799  
4.12 9974.959999999155  
4.3075 9732.215000000808  
4.4325 9566.455000001028  
4.5575 9395.650000001573  
4.6825 9218.570000001871  
4.8075 9026.28000000276  
4.93 8824.405000007755  
4.99 8725.590000010328  


==> figures/ortho_45_-45/SIXX_lag_long.txt <==
0 18151.69999992866  
0.06 17538.7499999535  
0.1825 16452.24999999579  
0.3075 15905.55000000576  
0.4325 15632.15000000467  
0.5575 15295.30000001478  
0.6825 15008.55000001378  
0.8075 14728.0500000051  
0.9325 14466.9500000042  
1.0575 14217.60000000414  
1.1825 13980.70000000332  
1.3075 13754.55000000323  
1.4325 13539.05000000249  
1.5575 13332.65000000237  
1.6825 13135.15000000172  
1.8075 12944.9000000016  
1.9325 12761.75000000103  
2.0575 12583.85000000093  
2.1825 12411.20000000045  
2.3075 12242.10000000039  
2.4325 12076.55000000001  
2.495028014183045 11993.66383717892  
2.620028014183045 11832.41383717853  
2.8075 11591.6999999995  
2.9325 11432.39999999922  
3.0575 11272.99999999927  
3.1825 11113.54999999909  
3.3075 10953.29999999926  
3.4325 10792.34999999918  
3.5575 10630.29999999946  
3.6825 10467.19999999949  
3.8075 10302.79999999989  
3.9325 10137.05000000001  
4.0575 9969.840000000524  
4.1825 9801.120000000759  
4.3075 9631.615000001373  
4.4325 9461.845000001736  
4.5575 9294.625000002376  
4.6825 9133.810000002857  
4.8075 8980.734999998091  
4.93 8829.754999998509  
4.99 8753.530000001412  


==> figures/ortho_45_-45/SIXX_ref_long.txt <==
0 18089.39999992918  
0.0575 17479.7499999536  
0.1775 16399.29999999602  
0.3025 15856.40000000615  
0.4275 15585.60000000538  
0.5525 15251.650000017  
0.6775 14967.70000001628  
0.8025 14690.05000000632  
0.9275 14431.75000000566  
1.0525 14185.35000001317  
1.1775 13951.45000001254  
1.3025 13728.35000000498  
1.4275 13516.1000000044  
1.5525 13313.0000000043  
1.6775 13118.85000000376  
1.8025 12932.05000000361  
1.9275 12752.4500000031  
2.0525 12578.25000000292  
2.1775 12409.35000000246  
2.3025 12244.10000000226  
2.4275 12082.50000000184  
2.5525 11923.20000000164  
2.6775 11766.15000000126  
2.8025 11610.20000000107  
2.9275 11455.25000000071  
3.0525 11300.30000000055  
3.1775 11145.40000000025  
3.3025 10989.80000000012  
3.4275 10833.59999999987  
3.5525 10676.34999999979  
3.6775 10518.09999999959  
3.8025 10358.49999999956  
3.9275 10197.5999999994  
4.0525 10034.95999999942  
4.1775 9870.479999999316  
4.3025 9703.709999999402  
4.4275 9534.634999999354  
4.5525 9362.919999999516  
4.6775 9188.609999999535  
4.8025 9011.569999999774  
4.9275 8831.879999999855  
4.990056028366089 8741.907041909599  
5.115056028366089 8556.952041909673  
5.3025 8277.049999999947  
5.4275 8086.905000000079  
5.5525 7894.110000000948  
5.6775 7698.65000000113  
5.865 7399.840000001001  
6.0525 7095.365000002224  
6.1775 6888.425000002479  
6.3025 6678.285000000755  
6.4275 6464.965000001031  
6.5525 6248.1900000038  
6.6775 6027.950000004091  
6.8025 5804.065000001365  
6.9275 5576.510000001659  
7.0525 5345.290000005542  
7.1775 5110.425000005825  
7.3025 4872.135000006409  
7.4275 4630.475000006662  
7.5525 4385.875000007218  
7.6775 4138.395000007428  
7.8025 3888.735000007931  
7.9275 3636.915000008084  
8.0525 3384.04500000851  
8.1775 3130.145000008594  
8.3025 2876.75000000891  
8.4275 2623.945000008914  
8.5525 2373.745000009086  
8.6775 2126.22500000901  
8.8025 1884.075000009004  
8.9275 1647.390000008853  
9.0525 1419.650000008633  
9.1775 1201.120000008407  
9.3025 995.4260000079412  
9.4275 803.4285000076319  
9.5525 625.2560000069955  
9.6775 464.3490000065422  
9.8025 299.0614999981515  
9.922499999999999 120.2767999968433  
9.98 28.79160000038056  


==> figures/ortho_45_-45/SIXX_warp_long.txt <==
0 18119.99999992914  
0.06 17510.59999995384  
0.1825 16430.69999999588  
0.3075 15888.20000000578  
0.4325 15617.45000000469  
0.5575 15283.40000001471  
0.6825 14999.25000001372  
0.8075 14721.25000000512  
0.9325 14462.60000000422  
1.0575 14215.75000000416  
1.1825 13981.30000000334  
1.3075 13757.60000000324  
1.4325 13544.65000000251  
1.5575 13340.80000000239  
1.6825 13145.90000000174  
1.8075 12958.35000000161  
1.9325 12777.90000000105  
2.0575 12602.80000000094  
2.1825 12433.00000000046  
2.3075 12266.80000000039  
2.4325 12104.25000000001  
2.495028014183045 12022.8645548287  
2.620028014183045 11864.81455482831  
2.8075 11628.99999999949  
2.9325 11473.0999999992  
3.0575 11317.19999999925  
3.1825 11161.29999999907  
3.3075 11004.69999999923  
3.4325 10847.49999999915  
3.5575 10689.19999999943  
3.6825 10529.89999999945  
3.8075 10369.29999999984  
3.9325 10207.34999999997  
4.0575 10043.56500000049  
4.1825 9877.855000000724  
4.3075 9709.885000001381  
4.4325 9539.390000001742  
4.5575 9366.470000002548  
4.6825 9189.245000003051  
4.8075 9013.24999999813  
4.93 8846.7799999987  
4.99 8766.500000001766  


==> figures/ortho_45_-45/newSIXZ_force_long.txt <==
0 143.5530000045619   0.199921175193
0.06 195.0800000032411   0.281176941997
0.1825 285.763500001001   0.439088981425
0.3075 310.9050000000501   0.49411489854
0.4325 294.4225000000666   0.476043610282
0.5575 286.1285000000294   0.472744320529
0.6825 275.2125000000337   0.46330354768
0.87 262.3105000001177   0.453851091587
1.0575 251.9975000000722   0.447440331819
1.1825 247.0110000000616   0.445853744824
1.3075 242.9955000001032   0.445634352993
1.4325 239.9390000000915   0.446825429341
1.5575 237.4920000000526   0.448890871426
1.6825 235.6520000000419   0.451866510197
1.8075 234.1680000000369   0.455354746876
1.9325 233.0400000000278   0.4593803963
2.0575 232.1040000000257   0.463699785036
2.1825 231.3610000000182   0.468323144812
2.3075 230.7080000000091   0.473113252044
2.4325 230.1455000000027   0.478071432726
2.49504506111145 229.8648125856045   0.480605372951
2.55754506111145 229.6048125856037   0.48311632721
2.6825 229.0859999999971   0.488243919489
2.8075 228.5319999999957   0.493389293332
2.9325 227.9424999999936   0.498553174923
3.0575 227.2684999999877   0.503668893193
3.1825 226.5089999999851   0.508732329834
3.3075 225.6219999999896   0.513680884101
3.4325 224.6079999999866   0.518507232526
3.5575 223.4174999999705   0.52311573673
3.6825 222.0514999999669   0.527493372229
3.8075 220.4359999999583   0.531470757005
3.9325 218.5719999999546   0.535033780476
4.12 215.0164999999629   0.538890632143
4.3075 210.5064999999935   0.540746633731
4.4325 206.7144999999925   0.540206638718
4.5575 201.7210000000214   0.536740406465
4.6825 194.4355000000226   0.527293007484
4.8075 187.5800000000215   0.519538503126
4.93 183.372000000123   0.51950244804
4.99 181.8210000001634   0.52094185035


==> figures/ortho_45_-45/newSIXZ_lag_long.txt <==
0 144.3630000074078   0.198828484395
0.06 196.3295000052675   0.279851044125
0.1825 287.7335000016391   0.437225151578
0.3075 313.0175000001   0.491994146697
0.4325 296.4115000001251   0.474041478619
0.5575 288.1980000003662   0.471056468327
0.6825 277.419500000372   0.462102434946
0.8075 268.5680000001137   0.455878408886
0.9325 260.9760000001033   0.450986559019
1.0575 254.8420000001303   0.448110088904
1.1825 250.1040000001121   0.447230825352
1.3075 246.3350000001182   0.447733659044
1.4325 243.5235000000983   0.44966873599
1.5575 241.3100000000932   0.452479439571
1.6825 239.693000000075   0.456205296476
1.8075 238.4160000000654   0.460443881374
1.9325 237.4780000000498   0.465214410249
2.0575 236.7140000000393   0.470273405993
2.1825 236.1250000000263   0.475628867475
2.3075 235.6070000000161   0.481140899029
2.4325 235.1605000000049   0.486812251843
2.495028014183045 234.9379018838188   0.489712537122
2.620028014183045 234.5004018838146   0.495461883582
2.8075 233.7949999999913   0.504229319254
2.9325 233.2599999999873   0.510085371401
3.0575 232.6344999999851   0.515910804577
3.1825 231.9169999999806   0.521698737127
3.3075 231.080999999979   0.527423242311
3.4325 230.1269999999739   0.533078986504
3.5575 229.0239999999731   0.538611327996
3.6825 227.7694999999673   0.544007709798
3.8075 226.3814999999668   0.549320330396
3.9325 224.8509999999612   0.5545276979
4.0575 223.1324999999633   0.559518758576
4.1825 221.1759999999593   0.564160014366
4.3075 219.9419999999376   0.570885567996
4.4325 219.411499999937   0.579727051119
4.5575 219.6899999999103   0.590906034401
4.6825 223.481999999913   0.611688879011
4.8075 233.9745000001176   0.651323360505
4.93 246.0640000001154   0.696689772253
4.99 250.8689999999329   0.716479523118


==> figures/ortho_45_-45/newSIXZ_ref_long.txt <==
0 143.5070000073682   0.198330237609
0.0575 195.2295000052789   0.279222385912
0.1775 286.1840000016726   0.436274719046
0.3025 311.254500000101   0.490739543654
0.4275 294.5965000001347   0.472545971923
0.5525 286.3125000004204   0.469313975865
0.6775 275.4790000004365   0.460122463705
0.8025 266.5695000001344   0.453656556649
0.9275 258.9190000001334   0.44852322137
1.0525 252.7255000003231   0.445398774088
1.1775 247.926500000312   0.444266545771
1.3025 244.0965000001783   0.444511722093
1.4275 241.2235000001632   0.446178076516
1.5525 238.9490000001664   0.448713663337
1.6775 237.2710000001511   0.452156629583
1.8025 235.9340000001476   0.456103247358
1.9275 234.9380000001342   0.460574242597
2.0525 234.1175000001284   0.465322083756
2.1775 233.4735000001177   0.470358036481
2.3025 232.9045000001115   0.475544343807
2.4275 232.4105000001033   0.480882474654
2.5525 231.9245000000971   0.486288286702
2.6775 231.4470000000903   0.491764510906
2.8025 230.9265000000838   0.497249186061
2.9275 230.3615000000777   0.502742192445
3.0525 229.7115000000711   0.508197791209
3.1775 228.9760000000653   0.513610996465
3.3025 228.1270000000584   0.518951664271
3.4275 227.1650000000523   0.524214019347
3.5525 226.0660000000449   0.529361626399
3.6775 224.8305000000382   0.534389528527
3.8025 223.4265000000304   0.539234686489
3.9275 221.8530000000232   0.543885325959
4.0525 220.0730000000162   0.548265762893
4.1775 218.0845000000095   0.552365487798
4.3025 215.8650000000047   0.55614038342
4.4275 213.4129999999997   0.559573072278
4.5525 210.7399999999984   0.562698388964
4.6775 207.8469999999958   0.565501746184
4.8025 204.7859999999979   0.568119650627
4.9275 201.5589999999979   0.570543870614
4.990056028366089 199.9434738725496   0.571795927691
5.115056028366089 196.5409738725486   0.574214314016
5.3025 191.427499999993   0.578187578908
5.4275 188.0054999999928   0.581203501216
5.5525 184.6260000000055   0.584695424817
5.6775 181.289000000006   0.588703863664
5.865 176.4015000000001   0.595963899219
6.0525 171.6120000000159   0.604662339428
6.1775 168.4760000000193   0.611446012695
6.3025 165.3474999999968   0.618974407352
6.4275 162.2255000000028   0.627325515297
6.5525 159.068500000042   0.636458318329
6.6775 155.8755000000507   0.646469778283
6.8025 152.6005000000228   0.657300099155
6.9275 149.2435000000343   0.669072143688
7.0525 145.7555000000935   0.681700618675
7.1775 142.1350000001076   0.69531888248
7.3025 138.3315000001293   0.70980945725
7.4275 134.3445000001454   0.725327855133
7.5525 130.1305000001709   0.74175905606
7.6775 125.6875000001882   0.75927684525
7.8025 120.9865000002163   0.777801135845
7.9275 116.0280000002332   0.797571568211
8.0525 110.7945000002622   0.81850640284
8.1775 105.2860000002766   0.840903536418
8.3025 99.48750000030442   0.864582428087
8.4275 93.40075000031405   0.889888602848
8.5525 86.98410000033923   0.916106195063
8.6775 80.24210000034137   0.943480816941
8.8025 73.03800000036415   0.969149317304
8.9275 65.38325000035549   0.992224822295
9.0525 56.88185000038155   1.00168791604
9.1775 47.56635000035771   0.990041586187
9.3025 36.40315000040626   0.914260577886
9.4275 23.44845000035929   0.729637111458
9.5525 6.186475000481595   0.24735768231
9.6775 -15.84082499960784   -0.852851249781
9.8025 -45.70175000095367   -3.82043074763
9.922499999999999 -82.84975000110339   -17.2206423024
9.98 -101.3280000003948   -87.9839953312


==> figures/ortho_45_-45/newSIXZ_warp_long.txt <==
0 142.9000000073721   0.197157836656
0.06 194.6585000052405   0.277915234209
0.1825 285.6705000016278   0.43465966149
0.3075 310.7710000000952   0.488996550899
0.4325 294.1455000001207   0.470860319707
0.5575 285.9075000003628   0.4676765314
0.6825 275.1170000003689   0.458551260897
0.8075 266.2460000001109   0.452145707735
0.9325 258.629500000101   0.44706605313
1.0575 252.4660000001282   0.443989940735
1.1825 247.6935000001104   0.442901411171
1.3075 243.8880000001168   0.443187765308
1.4325 241.0385000000973   0.444896139804
1.5575 238.7880000000925   0.447476912929
1.6825 237.1340000000744   0.450965700333
1.8075 235.8220000000651   0.454961472718
1.9325 234.8520000000496   0.45948864837
2.0575 234.0590000000393   0.464299600089
2.1825 233.4440000000263   0.469404005469
2.3075 232.9055000000162   0.474666375909
2.4325 232.4435000000049   0.480086539852
2.495028014183045 232.2129014352876   0.482856852409
2.620028014183045 231.7734014352835   0.488362882463
2.8075 231.073999999991   0.496762404334
2.9325 230.5539999999867   0.502379478955
3.0575 229.9554999999843   0.507977900894
3.1825 229.2774999999795   0.513554648652
3.3075 228.4954999999775   0.519086163185
3.4325 227.6099999999721   0.524567872782
3.5575 226.6034999999705   0.529982365378
3.6825 225.4764999999646   0.535324409538
3.8075 224.2084999999639   0.54055842728
3.9325 222.7979999999583   0.545680318594
4.0575 221.2264999999595   0.550667268047
4.1825 219.4939999999555   0.555520403974
4.3075 217.5929999999601   0.560235780341
4.4325 215.5179999999589   0.564810747857
4.5575 213.2519999999685   0.569189886905
4.6825 210.6709999999692   0.573145563101
4.8075 207.5664999998644   0.575726014478
4.93 204.1969999998567   0.577037634031
4.99 202.5759999999156   0.577699195802


==> figures/ortho_45_-45/newSIZZ_force_long.txt <==
0 -259.7849999928453   -9.04483404986
0.06 -175.9831999949868   -6.34129818749
0.1825 -30.9080999985633   -1.18729352647
0.3075 12.28234500007889   0.488001934156
0.4325 -1.899774999925392   -0.0767923434595
0.5575 1.060467999988844   0.0438028913667
0.6825 -0.1979700000093982   -0.00833176212368
0.87 -0.744762500002313   -0.0322148058883
1.0575 -1.105454500002597   -0.0490704201721
1.1825 -1.373965000002101   -0.062000016245
1.3075 -1.549499999999793   -0.0710414832746
1.4325 -1.630029999999635   -0.0758879188656
1.5575 -1.66900999999989   -0.0788661674202
1.6825 -1.663684999999889   -0.079753570415
1.8075 -1.63164999999976   -0.0793212109191
1.9325 -1.57217499999979   -0.0774787991926
2.0575 -1.503220000000125   -0.0750787137298
2.1825 -1.425240000000146   -0.0721246103397
2.3075 -1.345849999999979   -0.0689984168584
2.4325 -1.266039999999969   -0.0657472725611
2.49504506111145 -1.226484147625793   -0.0641088630049
2.55754506111145 -1.190619147625808   -0.0626301712962
2.6825 -1.118949999999936   -0.0596195897733
2.8075 -1.053949999999911   -0.0568856490237
2.9325 -0.994339499999797   -0.0543701936536
3.0575 -0.9399189999993713   -0.052075844477
3.1825 -0.8909714999992258   -0.0500273727546
3.3075 -0.8436389999994598   -0.048018503003
3.4325 -0.799479999999301   -0.0461399596474
3.5575 -0.7535044999986857   -0.0441068919899
3.6825 -0.7063089999985585   -0.041946723648
3.8075 -0.6514649999983191   -0.0392670204403
3.9325 -0.5868089999982762   -0.0359106653284
4.12 -0.4480099999987086   -0.02807091457
4.3075 -0.2496135000004159   -0.016030105942
4.4325 0.09633099999927817   0.00629354081523
4.5575 0.2858280000019979   0.019013319994
4.6825 2.547217000001264   0.17269604993
4.8075 1.009180000089627   0.0698779009798
4.93 -9.284234999656663   -0.657568059805
4.99 -15.71419999949341   -1.12558291183


==> figures/ortho_45_-45/newSIZZ_lag_long.txt <==
0 -263.0509999883565   -9.05738167738
0.06 -178.1415499918422   -6.34814161472
0.1825 -31.18124999766253   -1.18453592965
0.3075 12.50621000012806   0.491424769975
0.4325 -1.917599999878929   -0.076668916299
0.5575 1.06578800001755   0.0435504697528
0.6825 -0.2128704999796406   -0.00886455137153
0.8075 -0.6153090000078288   -0.0261112723684
0.9325 -0.8469705000060819   -0.036590750815
1.0575 -1.132105000004328   -0.0497668822447
1.1825 -1.40379500000353   -0.0627559331795
1.3075 -1.581700000000989   -0.071871671556
1.4325 -1.663835000000728   -0.0768072261348
1.5575 -1.704039999999928   -0.0798809688996
1.6825 -1.699529999999918   -0.0808674624957
1.8075 -1.667984999999694   -0.0805329222319
1.9325 -1.608644999999729   -0.0787825435383
2.0575 -1.539604999999825   -0.0764673073026
2.1825 -1.461319999999845   -0.0735887746551
2.3075 -1.381454999999987   -0.0705278812459
2.4325 -1.301044999999956   -0.067333230517
2.495028014183045 -1.261203747475076   -0.0657223974986
2.620028014183045 -1.188733747474938   -0.0627901121779
2.8075 -1.086819999999831   -0.0585990406929
2.9325 -1.026621499999642   -0.0561245615531
3.0575 -0.9719244999995017   -0.0538856393595
3.1825 -0.9231464999992702   -0.0519155951518
3.3075 -0.8776464999990767   -0.0500788860434
3.4325 -0.8366349999988382   -0.0484506965581
3.5575 -0.7968429999986532   -0.0468497478904
3.6825 -0.7619254999984746   -0.0454948255024
3.8075 -0.7309514999982891   -0.0443417990739
3.9325 -0.7001194999983031   -0.0431658803596
4.0575 -0.6944439999977485   -0.0435340486907
4.1825 -0.7781999999976988   -0.0496244306772
4.3075 -0.841952499998213   -0.0546346913263
4.4325 -1.136993999999502   -0.075103877732
4.5575 -1.528989999997659   -0.102814126444
4.6825 -7.412039999995184   -0.507184296585
4.8075 -4.467009999445157   -0.310874471817
4.93 19.10969000054686   1.3526486579
4.99 33.94489999998842   2.42365794142


==> figures/ortho_45_-45/newSIZZ_ref_long.txt <==
0 -262.1679999883931   -9.05806715499
0.0575 -177.5224499918066   -6.34743238577
0.1775 -31.02574999760854   -1.18243423491
0.3025 12.50724000013873   0.492988635509
0.4275 -1.889259999869125   -0.0757614400419
0.5525 1.076472500020684   0.0441129525338
0.6775 -0.2031964999764067   -0.00848479141652
0.8025 -0.6078600000098247   -0.0258618929143
0.9275 -0.8411395000078277   -0.0364274732797
1.0525 -1.127028499998663   -0.0496563576153
1.1775 -1.398864999997639   -0.0626666493445
1.3025 -1.577020000001583   -0.0717957729808
1.4275 -1.659505000001187   -0.0767374187081
1.5525 -1.70014499999988   -0.0798160162998
1.6775 -1.696204999999851   -0.0808095317043
1.8025 -1.66535999999926   -0.0804860791599
1.9275 -1.606879999999347   -0.0787534944265
2.0525 -1.538844999999342   -0.0764635879394
2.1775 -1.46168499999948   -0.0736181286691
2.3025 -1.38308499999973   -0.0705995642799
2.4275 -1.304034999999903   -0.0674547382578
2.5525 -1.229425000000173   -0.0644450000839
2.6775 -1.158565000000286   -0.0615412114413
2.8025 -1.094540000000442   -0.0589212502799
2.9275 -1.036070000000432   -0.0565281202942
3.0525 -0.9832295000004896   -0.0543807188747
3.1775 -0.9363015000004024   -0.0525049291636
3.3025 -0.8922570000004111   -0.0507434734936
3.4275 -0.8526795000003182   -0.0491918372009
3.5525 -0.814092000000284   -0.0476574391061
3.6775 -0.7773675000001952   -0.0461922483624
3.8025 -0.7408710000001097   -0.0447018752715
3.9275 -0.7038725000000026   -0.0431395928944
4.0525 -0.6663654999998956   -0.0415027501355
4.1775 -0.6270214999997813   -0.0397030780165
4.3025 -0.5859144999997153   -0.0377377892064
4.4275 -0.5424464999996428   -0.0355576340888
4.5525 -0.4959674999996678   -0.0331071596788
4.6775 -0.4468619999996786   -0.0303951032855
4.8025 -0.3941859999998052   -0.027338882126
4.9275 -0.3386114999999041   -0.0239623033261
4.990056028366089 -0.3107511477815659   -0.022217059325
5.115056028366089 -0.2486546477816418   -0.01816174195
5.3025 -0.1524620000001432   -0.0115124047819
5.4275 -0.08418865000029226   -0.00650655674206
5.5525 -0.01307855000068911   -0.0010354674245
5.6775 0.06111194999910304   0.00496125538236
5.865 0.1785053499988991   0.0150767913562
6.0525 0.3019559999981946   0.0265979974249
6.1775 0.388276499997966   0.0352290708687
6.3025 0.4776119999985955   0.0446982271645
6.4275 0.5697849999983935   0.0550839215679
6.5525 0.6638739999970902   0.0664066313601
6.6775 0.7602624999969241   0.078826808865
6.8025 0.8566999999981726   0.0922521543089
6.9275 0.9537834999980643   0.106897447956
7.0525 1.048549999996395   0.122602094554
7.1775 1.141114999996387   0.139557253065
7.3025 1.228489999996396   0.157591333162
7.4275 1.310229999996522   0.176848757416
7.5525 1.383089999996766   0.197094365434
7.6775 1.446789999997015   0.218501073483
7.8025 1.497104999997522   0.24061568222
7.9275 1.534379999997865   0.263681581779
8.0525 1.553814999998631   0.286974427053
8.1775 1.55577999999907   0.310644554804
8.3025 1.536530000000093   0.333825063004
8.4275 1.496085000000644   0.356353934628
8.5525 1.43460500000186   0.377727230599
8.6775 1.35253000000254   0.397573751601
8.8025 1.256175000003763   0.416708132637
8.9275 1.148405000004706   0.435691078008
9.0525 1.070080000004825   0.47110203219
9.1775 1.031015000006566   0.536486258658
9.3025 1.118235000004031   0.702108318446
9.4275 1.404230000008401   1.09237318566
9.5525 2.306654999990108   2.30571058091
9.6775 4.587065000007659   6.17405362123
9.8025 7.248175000053674   15.1477518004
9.922499999999999 8.485990000051267   44.0961494667
9.98 8.626820000046409   187.2685957


==> figures/ortho_45_-45/newSIZZ_warp_long.txt <==
0 -262.5699999883739   -9.0566363131
0.06 -177.7779499918547   -6.34536901906
0.1825 -31.03789999766632   -1.18063670437
0.3075 12.54824500012761   0.493614954814
0.4325 -1.888004999879449   -0.0755567089969
0.5575 1.080292000017538   0.0441775063147
0.6825 -0.2001849999796556   -0.00834145873875
0.8075 -0.6042590000078961   -0.0256541988625
0.9325 -0.8374685000061458   -0.0361911283243
1.0575 -1.123551500004377   -0.0493973014088
1.1825 -1.395905000003573   -0.0624005367886
1.3075 -1.57485500000103   -0.0715447734343
1.4325 -1.658375000000763   -0.076523525894
1.5575 -1.700139999999958   -0.0796494588031
1.6825 -1.697419999999942   -0.0807010170471
1.8075 -1.667804999999713   -0.0804406521663
1.9325 -1.610569999999745   -0.0787771269144
2.0575 -1.543719999999836   -0.076556400165
2.1825 -1.467704999999853   -0.0737807146304
2.3075 -1.39016499999999   -0.0708296479114
2.4325 -1.312094999999958   -0.0677497056819
2.495028014183045 -1.273424293561707   -0.0661980495452
2.620028014183045 -1.20338929356157   -0.0633906501446
2.8075 -1.105134999999825   -0.0593954230802
2.9325 -1.047419999999639   -0.0570584671972
3.0575 -0.9954254999994956   -0.0549730443484
3.1825 -0.9494549999992719   -0.0531666898121
3.3075 -0.9066264999990834   -0.0514908686742
3.4325 -0.8685609999988582   -0.0500438465084
3.5575 -0.8324054999986703   -0.0486709423997
3.6825 -0.7990664999985202   -0.047428424059
3.8075 -0.766931999998417   -0.0462261194101
3.9325 -0.7358139999984212   -0.0450541766471
4.0575 -0.7085249999984071   -0.0440907312293
4.1825 -0.6845929999985643   -0.0433161475846
4.3075 -0.6583879999988602   -0.0423787202422
4.4325 -0.6144194999991863   -0.0402554238268
4.5575 -0.6545224999967679   -0.0436745713698
4.6825 -0.3510306499968029   -0.0238751014091
4.8075 -0.986074650052336   -0.0683767404968
4.93 -3.455075000050383   -0.244091282368
4.99 -4.916169999995294   -0.350494068328


==> figures/ortho_45_-45/plaque.txt <==
COOR_X COOR_Y COOR_Z DX    DY     DZ      DRX      DRY       NXX        NYY         NXY          MXX           MYY            MXY             QX               QY                
4.000000 -5.000000 0.000000 0.000000 0.000000 0.049964 0.021731 -0.037711  -0.000000    0.000000     0.000000   -108.765368      -2.302713       -1.841346       -23.133004         -1.558282 
4.000000 -4.750000 0.000000 0.000000 0.000000 0.055103 0.019615 -0.037789  -0.000000    0.000000     0.000000   -113.302307      -6.504107       -4.436039         6.388532        -22.629968 
4.000000 -4.500000 0.000000 0.000000 0.000000 0.059668 0.017624 -0.037988  -0.000000    0.000000     0.000000   -126.129673     -22.861073       -0.992390        31.660433        -36.322214 
4.000000 -4.250000 0.000000 0.000000 0.000000 0.063724 0.015808 -0.038281  -0.000000    0.000000     0.000000   -141.849122     -43.139280        8.200105        49.541892        -42.229219 
4.000000 -4.000000 0.000000 0.000000 0.000000 0.067334 0.014174 -0.038631  -0.000000    0.000000     0.000000   -158.136583     -64.236208       20.724921        60.463792        -43.950803 
4.000000 -3.750000 0.000000 0.000000 0.000000 0.070551 0.012713 -0.039009  -0.000000    0.000000     0.000000   -173.866365     -84.665056       34.802292        66.007694        -43.526688 
4.000000 -3.500000 0.000000 0.000000 0.000000 0.073424 0.011408 -0.039390  -0.000000    0.000000     0.000000   -188.543753    -103.781686       49.229626        67.851371        -42.075720 
4.000000 -3.250000 0.000000 0.000000 0.000000 0.075993 0.010245 -0.039761  -0.000000    0.000000     0.000000   -201.991474    -121.360808       63.253579        67.384938        -40.183091 
4.000000 -3.000000 0.000000 0.000000 0.000000 0.078292 0.009211 -0.040113  -0.000000    0.000000     0.000000   -214.180615    -137.369428       76.440957        65.628663        -38.135430 
4.000000 -2.750000 0.000000 0.000000 0.000000 0.080353 0.008293 -0.040443  -0.000000    0.000000     0.000000   -225.143502    -151.851336       88.572499        63.272712        -36.061630 
4.000000 -2.500000 0.000000 0.000000 0.000000 0.082205 0.007480 -0.040749  -0.000000    0.000000     0.000000   -234.932195    -164.872937       99.564297        60.753902        -34.014292 
4.000000 -2.250000 0.000000 0.000000 0.000000 0.083872 0.006763 -0.041033  -0.000000    0.000000     0.000000   -243.601322    -176.501453      109.413784        58.331875        -32.013898 
4.000000 -2.000000 0.000000 0.000000 0.000000 0.085376 0.006133 -0.041295  -0.000000    0.000000    -0.000000   -251.202837    -186.798810      118.164698        56.150640        -30.070259 
4.000000 -1.750000 0.000000 0.000000 0.000000 0.086739 0.005580 -0.041537  -0.000000    0.000000    -0.000000   -257.785768    -195.821900      125.885449        54.282731        -28.190937 
4.000000 -1.500000 0.000000 0.000000 0.000000 0.087978 0.005095 -0.041760  -0.000000    0.000000     0.000000   -263.397272    -203.624385      132.656198        52.758179        -26.382893 
4.000000 -1.250000 0.000000 0.000000 0.000000 0.089109 0.004671 -0.041966  -0.000000    0.000000     0.000000   -268.083265    -210.257816      138.561135        51.582115        -24.651163 
4.000000 -1.000000 0.000000 0.000000 0.000000 0.090144 0.004298 -0.042156  -0.000000    0.000000     0.000000   -271.887847    -215.771201      143.683463        50.744736        -22.996682 
4.000000 -0.750000 0.000000 0.000000 0.000000 0.091097 0.003968 -0.042330  -0.000000    0.000000     0.000000   -274.851081    -220.208571      148.101288        50.226430        -21.414188 
4.000000 -0.500000 0.000000 0.000000 0.000000 0.091976 0.003672 -0.042488  -0.000000    0.000000    -0.000000   -277.004588    -223.603817      151.882881        49.999323        -19.890112 
4.000000 -0.250000 0.000000 0.000000 0.000000 0.092788 0.003401 -0.042632  -0.000000    0.000000     0.000000   -278.364088    -225.971322      155.079408        50.024437        -18.399073 
4.000000 -0.000000 0.000000 0.000000 0.000000 0.093539 0.003147 -0.042761  -0.000000    0.000000     0.000000   -278.917536    -227.290237      157.712260        50.241176        -16.896239 
4.000000 0.250000 0.000000 0.000000 0.000000 0.094231 0.002899 -0.042876  -0.000000    0.000000     0.000000   -278.607922    -227.481984      159.752083        50.545121        -15.303039 
4.000000 0.500000 0.000000 0.000000 0.000000 0.094865 0.002647 -0.042977  -0.000000    0.000000     0.000000   -277.313735    -226.388752      161.092063        50.755600        -13.489470 
4.000000 0.750000 0.000000 0.000000 0.000000 0.095440 0.002379 -0.043066  -0.000000    0.000000     0.000000   -274.840355    -223.775814      161.533461        50.590614        -11.269835 
4.000000 1.000000 0.000000 0.000000 0.000000 0.095951 0.002082 -0.043146  -0.000000    0.000000     0.000000   -270.945406    -219.384860      160.816369        49.684779         -8.440001 
4.000000 1.250000 0.000000 0.000000 0.000000 0.096392 0.001743 -0.043219  -0.000000    0.000000     0.000000   -265.407332    -213.026029      158.705905        47.673454         -4.864556 
4.000000 1.500000 0.000000 0.000000 0.000000 0.096753 0.001348 -0.043285  -0.000000    0.000000     0.000000   -258.098540    -204.631573      155.069199        44.301348         -0.561691 
4.000000 1.750000 0.000000 0.000000 0.000000 0.097021 0.000886 -0.043347  -0.000000    0.000000     0.000000   -249.000487    -194.219481      149.852232        39.465305          4.294498 
4.000000 2.000000 0.000000 0.000000 0.000000 0.097180 0.000347 -0.043404  -0.000000    0.000000     0.000000   -238.157258    -181.826626      142.981636        33.167184          9.456177 
4.000000 2.250000 0.000000 0.000000 0.000000 0.097210 -0.000279 -0.043459  -0.000000    0.000000     0.000000   -225.633991    -167.500073      134.315339        25.457364         14.679926 
4.000000 2.500000 0.000000 0.000000 0.000000 0.097089 -0.001000 -0.043514  -0.000000    0.000000     0.000000   -211.528813    -151.350847      123.693338        16.444281         19.738003 
4.000000 2.750000 0.000000 0.000000 0.000000 0.096792 -0.001823 -0.043574  -0.000000    0.000000     0.000000   -196.021527    -133.613743      111.027583         6.360212         24.387697 
4.000000 3.000000 0.000000 0.000000 0.000000 0.096292 -0.002751 -0.043644  -0.000000    0.000000     0.000000   -179.418422    -114.677307       96.368803        -4.366383         28.353552 
4.000000 3.250000 0.000000 0.000000 0.000000 0.095560 -0.003783 -0.043730  -0.000000    0.000000     0.000000   -162.175823     -95.087785       79.949601       -15.053592         31.343178 
4.000000 3.500000 0.000000 0.000000 0.000000 0.094568 -0.004911 -0.043836  -0.000000    0.000000     0.000000   -144.909782     -75.542851       62.233263       -24.707822         33.082725 
4.000000 3.750000 0.000000 0.000000 0.000000 0.093288 -0.006128 -0.043964  -0.000000    0.000000     0.000000   -128.405644     -56.885290       43.991110       -31.932888         33.349578 
4.000000 4.000000 0.000000 0.000000 0.000000 0.091693 -0.007421 -0.044111  -0.000000    0.000000     0.000000   -113.637854     -40.103666       26.421484       -34.771201         31.981523 
4.000000 4.250000 0.000000 0.000000 0.000000 0.089760 -0.008778 -0.044265  -0.000000    0.000000     0.000000   -101.805642     -26.349462       11.320684       -30.440108         28.835650 
4.000000 4.500000 0.000000 0.000000 0.000000 0.087463 -0.010191 -0.044398  -0.000000    0.000000     0.000000    -94.379185     -16.982113        1.305467       -14.935633         23.648022 
4.000000 4.750000 0.000000 0.000000 0.000000 0.084776 -0.011660 -0.044460  -0.000000    0.000000     0.000000    -93.115284     -13.644841        0.037803        17.469865         15.695634 
4.000000 5.000000 0.000000 0.000000 0.000000 0.081665 -0.013190 -0.044370  -0.000000    0.000000     0.000000    -85.485851      -5.812564       -6.501840        72.813293        -15.176860 


==> figures/plaque_trou/SIXX_45_0.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length
nan	nan	nan	nan	nan	nan	0
nan	nan	nan	nan	nan	nan	0.42426
nan	nan	nan	nan	nan	nan	0.84853
nan	nan	nan	nan	nan	nan	1.2728
nan	nan	nan	nan	nan	nan	1.6971
-2687.8	-2500	-0.61722	2510.9	-1.523	-0.49823	2.1213
-1390.8	-1177.7	-0.77445	1181.5	1.1728	0.36803	2.5456
-1438.6	-1233.7	0.56762	1266.9	-0.38408	-0.65984	2.9698
-1279.6	-1078.1	0.17488	1121.2	0.52771	-0.09595	3.3941
-1225.6	-1027.2	-0.1935	1077.2	0.1962	-0.1525	3.8184
-1179.3	-982.98	0.049918	1035.7	0.15642	-0.15105	4.2426
-1136.7	-942.28	0.011216	996.46	0.15108	-0.10582	4.6669
-1100.4	-907.62	0.0023901	962.39	0.10302	-0.088953	5.0912
-1068	-876.95	0.0069525	931.64	0.090327	-0.071955	5.5154
-1038.2	-848.86	0.0061856	903.34	0.076285	-0.058553	5.9397
-1010.3	-822.56	0.0070259	876.77	0.061308	-0.048223	6.364
-983.95	-797.94	0.0069162	851.86	0.054352	-0.040944	6.7882
-958.99	-774.69	0.0060103	828.37	0.048122	-0.034607	7.2125
-934.77	-752.19	0.0057302	805.68	0.041238	-0.029096	7.6368
-911.16	-730.33	0.0052299	783.64	0.037908	-0.025618	8.061
-888.24	-709.17	0.0043044	762.35	0.034854	-0.022471	8.4853
-865.57	-688.28	0.0036346	741.32	0.031997	-0.019897	8.9095
-843.17	-667.67	0.0028881	720.57	0.028562	-0.017181	9.3338
-820.93	-647.26	0.0021813	700	0.027598	-0.015896	9.7581
-798.76	-626.92	0.0015591	679.47	0.025905	-0.014531	10.182
-776.66	-606.67	0.0008737	659	0.023573	-0.012887	10.607
-754.54	-586.44	0.00036678	638.49	0.023005	-0.012063	11.031
-732.4	-566.21	-0.00030228	617.9	0.021854	-0.011473	11.455
-710.24	-545.98	-0.0003898	597.27	0.020753	-0.010577	11.879
-688.13	-525.82	0.00045292	576.65	0.01972	-0.0094612	12.304
-665.99	-505.68	-0.0040638	555.95	0.018875	-0.0108	12.728
-643.91	-485.61	0.0027954	535.28	0.017487	-0.0074975	13.152
-621.98	-465.7	0.009399	514.72	0.018069	-0.0056304	13.576
-600.09	-445.87	-0.039458	494.16	0.0055456	-0.020323	14.001
-578.38	-426.29	-0.0098713	473.75	0.013366	-0.010644	14.425
-557.08	-407.11	0.036972	453.76	0.036783	-0.0047337	14.849
-535.59	-387.74	0.11941	433.68	0.065651	-0.0033135	15.274
-514.65	-368.99	0.12014	414	0.04723	-0.0043753	15.698
-494.71	-351.23	-0.12943	395.09	-0.032885	0.010246	16.122
-473.36	-332.08	-0.28474	375.47	-0.060709	0.041495	16.546
-450.36	-311.28	-0.23193	355.11	-0.024056	0.093531	16.971
nan	nan	nan	nan	nan	nan	17.395
nan	nan	nan	nan	nan	nan	17.819
nan	nan	nan	nan	nan	nan	18.243
nan	nan	nan	nan	nan	nan	18.668
nan	nan	nan	nan	nan	nan	19.092
nan	nan	nan	nan	nan	nan	19.516
nan	nan	nan	nan	nan	nan	19.94
nan	nan	nan	nan	nan	nan	20.365
nan	nan	nan	nan	nan	nan	20.789
nan	nan	nan	nan	nan	nan	21.213
nan	nan	nan	nan	nan	nan	21.637
nan	nan	nan	nan	nan	nan	22.062
nan	nan	nan	nan	nan	nan	22.486
nan	nan	nan	nan	nan	nan	22.91
nan	nan	nan	nan	nan	nan	23.335
nan	nan	nan	nan	nan	nan	23.759
nan	nan	nan	nan	nan	nan	24.183
nan	nan	nan	nan	nan	nan	24.607
nan	nan	nan	nan	nan	nan	25.032
nan	nan	nan	nan	nan	nan	25.456
nan	nan	nan	nan	nan	nan	25.88
nan	nan	nan	nan	nan	nan	26.304
nan	nan	nan	nan	nan	nan	26.729
nan	nan	nan	nan	nan	nan	27.153
nan	nan	nan	nan	nan	nan	27.577
nan	nan	nan	nan	nan	nan	28.001
nan	nan	nan	nan	nan	nan	28.426
nan	nan	nan	nan	nan	nan	28.85
nan	nan	nan	nan	nan	nan	29.274
nan	nan	nan	nan	nan	nan	29.698
nan	nan	nan	nan	nan	nan	30.123
nan	nan	nan	nan	nan	nan	30.547
nan	nan	nan	nan	nan	nan	30.971
nan	nan	nan	nan	nan	nan	31.396
nan	nan	nan	nan	nan	nan	31.82
nan	nan	nan	nan	nan	nan	32.244
nan	nan	nan	nan	nan	nan	32.668
nan	nan	nan	nan	nan	nan	33.093
nan	nan	nan	nan	nan	nan	33.517
nan	nan	nan	nan	nan	nan	33.941
nan	nan	nan	nan	nan	nan	34.365
nan	nan	nan	nan	nan	nan	34.79
nan	nan	nan	nan	nan	nan	35.214
nan	nan	nan	nan	nan	nan	35.638
nan	nan	nan	nan	nan	nan	36.062
nan	nan	nan	nan	nan	nan	36.487
nan	nan	nan	nan	nan	nan	36.911
nan	nan	nan	nan	nan	nan	37.335
nan	nan	nan	nan	nan	nan	37.76
nan	nan	nan	nan	nan	nan	38.184
nan	nan	nan	nan	nan	nan	38.608
nan	nan	nan	nan	nan	nan	39.032
nan	nan	nan	nan	nan	nan	39.457
nan	nan	nan	nan	nan	nan	39.881
nan	nan	nan	nan	nan	nan	40.305
nan	nan	nan	nan	nan	nan	40.729
nan	nan	nan	nan	nan	nan	41.154
nan	nan	nan	nan	nan	nan	41.578
nan	nan	nan	nan	nan	nan	42.002
nan	nan	nan	nan	nan	nan	42.426


==> figures/plaque_trou/SIXX_45_conv.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length
nan	nan	nan	nan	nan	nan	0
nan	nan	nan	nan	nan	nan	0.42426
nan	nan	nan	nan	nan	nan	0.84853
nan	nan	nan	nan	nan	nan	1.2728
nan	nan	nan	nan	nan	nan	1.6971
-2905.1	-2714.6	-0.68832	2719.8	-1.5628	-0.62363	2.1213
-1499.2	-1283.1	-0.84662	1279.6	1.2649	0.41917	2.5456
-1549.1	-1341.3	0.61554	1369.6	-0.41365	-0.72444	2.9698
-1375.8	-1171.3	0.18677	1209.9	0.55625	-0.086842	3.3941
-1316.2	-1114.7	-0.20765	1160.6	0.20433	-0.16017	3.8184
-1265.1	-1065.8	0.054904	1114.4	0.16197	-0.15738	4.2426
-1218.2	-1020.7	0.013179	1070.7	0.15707	-0.10891	4.6669
-1178	-982.29	0.0040949	1032.6	0.10667	-0.092455	5.0912
-1142.2	-948.21	0.0089761	998.34	0.093869	-0.074591	5.5154
-1109.2	-916.92	0.0081313	966.72	0.079559	-0.060623	5.9397
-1078.2	-887.55	0.009128	936.98	0.064053	-0.049987	6.364
-1048.8	-859.95	0.009039	909.06	0.057111	-0.042448	6.7882
-1020.9	-833.79	0.0079526	882.68	0.050969	-0.035734	7.2125
-993.76	-808.42	0.0076616	857.17	0.043937	-0.029949	7.6368
-967.24	-783.71	0.0072366	832.41	0.0407	-0.026403	8.061
-941.46	-759.76	0.0060574	808.52	0.037879	-0.022958	8.4853
-915.98	-736.12	0.0052838	784.99	0.035153	-0.020219	8.9095
-890.81	-712.8	0.0045706	761.85	0.03165	-0.017409	9.3338
-865.91	-689.79	0.0036695	739.06	0.031041	-0.016008	9.7581
-841.16	-666.94	0.0028841	716.46	0.029539	-0.014535	10.182
-816.57	-644.25	0.002144	694.03	0.027209	-0.012859	10.607
-792.08	-621.69	0.0014439	671.74	0.026949	-0.012035	11.031
-767.67	-599.24	0.00065567	649.54	0.026026	-0.011334	11.455
-743.33	-576.86	0.00017146	627.41	0.024996	-0.010496	11.879
-719.12	-554.64	6.0892e-05	605.39	0.023839	-0.0096313	12.304
-694.98	-532.51	-0.0023272	583.42	0.024091	-0.0098401	12.728
-670.94	-510.5	-0.00054387	561.52	0.020919	-0.0084778	13.152
-647.07	-488.67	0.0021867	539.75	0.019539	-0.0083654	13.576
-623.31	-466.99	-0.015588	518.04	0.021736	-0.0033399	14.001
-599.43	-445.25	-0.015726	496.16	0.024715	-0.0020521	14.425
-575.98	-423.93	-0.016168	474.59	0.026569	-0.026667	14.849
-552.62	-402.71	0.025537	453.14	0.034736	-0.058189	15.274
-529.13	-381.42	0.06316	431.39	0.032322	-0.033606	15.698
-505.95	-360.46	-0.065757	409.56	-0.014932	0.065152	16.122
-482.85	-339.56	-0.18031	388.15	-0.063199	0.11052	16.546
-459.54	-318.46	-0.17576	367.09	-0.10179	0.10292	16.971
nan	nan	nan	nan	nan	nan	17.395
nan	nan	nan	nan	nan	nan	17.819
nan	nan	nan	nan	nan	nan	18.243
nan	nan	nan	nan	nan	nan	18.668
nan	nan	nan	nan	nan	nan	19.092
nan	nan	nan	nan	nan	nan	19.516
nan	nan	nan	nan	nan	nan	19.94
nan	nan	nan	nan	nan	nan	20.365
nan	nan	nan	nan	nan	nan	20.789
nan	nan	nan	nan	nan	nan	21.213
nan	nan	nan	nan	nan	nan	21.637
nan	nan	nan	nan	nan	nan	22.062
nan	nan	nan	nan	nan	nan	22.486
nan	nan	nan	nan	nan	nan	22.91
nan	nan	nan	nan	nan	nan	23.335
nan	nan	nan	nan	nan	nan	23.759
nan	nan	nan	nan	nan	nan	24.183
nan	nan	nan	nan	nan	nan	24.607
nan	nan	nan	nan	nan	nan	25.032
nan	nan	nan	nan	nan	nan	25.456
nan	nan	nan	nan	nan	nan	25.88
nan	nan	nan	nan	nan	nan	26.304
nan	nan	nan	nan	nan	nan	26.729
nan	nan	nan	nan	nan	nan	27.153
nan	nan	nan	nan	nan	nan	27.577
nan	nan	nan	nan	nan	nan	28.001
nan	nan	nan	nan	nan	nan	28.426
nan	nan	nan	nan	nan	nan	28.85
nan	nan	nan	nan	nan	nan	29.274
nan	nan	nan	nan	nan	nan	29.698
nan	nan	nan	nan	nan	nan	30.123
nan	nan	nan	nan	nan	nan	30.547
nan	nan	nan	nan	nan	nan	30.971
nan	nan	nan	nan	nan	nan	31.396
nan	nan	nan	nan	nan	nan	31.82
nan	nan	nan	nan	nan	nan	32.244
nan	nan	nan	nan	nan	nan	32.668
nan	nan	nan	nan	nan	nan	33.093
nan	nan	nan	nan	nan	nan	33.517
nan	nan	nan	nan	nan	nan	33.941
nan	nan	nan	nan	nan	nan	34.365
nan	nan	nan	nan	nan	nan	34.79
nan	nan	nan	nan	nan	nan	35.214
nan	nan	nan	nan	nan	nan	35.638
nan	nan	nan	nan	nan	nan	36.062
nan	nan	nan	nan	nan	nan	36.487
nan	nan	nan	nan	nan	nan	36.911
nan	nan	nan	nan	nan	nan	37.335
nan	nan	nan	nan	nan	nan	37.76
nan	nan	nan	nan	nan	nan	38.184
nan	nan	nan	nan	nan	nan	38.608
nan	nan	nan	nan	nan	nan	39.032
nan	nan	nan	nan	nan	nan	39.457
nan	nan	nan	nan	nan	nan	39.881
nan	nan	nan	nan	nan	nan	40.305
nan	nan	nan	nan	nan	nan	40.729
nan	nan	nan	nan	nan	nan	41.154
nan	nan	nan	nan	nan	nan	41.578
nan	nan	nan	nan	nan	nan	42.002
nan	nan	nan	nan	nan	nan	42.426


==> figures/plaque_trou/SIXZ_45_0.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	0
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	0
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	0
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	0
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	0
0.0082474	0.0049584	-0.0028379	-0.0052566	2.0143	-9.0896	2.1213	31.5	1.5	0
0.025865	0.0058293	0.001457	-0.00050089	9.0241	-13.269	2.5456	31.8	1.8	0
0.032034	0.0086691	0.00098278	0.0077439	12.842	-10.656	2.9698	32.1	2.1	0
0.018473	0.0060828	0.00038721	0.0067316	13.905	-9.2469	3.3941	32.4	2.4	0
0.040705	0.015707	0.0004628	0.017732	13.532	-8.2022	3.8184	32.7	2.7	0
0.043088	0.018305	0.00030715	0.020452	12.624	-7.5472	4.2426	33	3	0
0.044908	0.020352	0.00021024	0.02261	11.791	-6.9264	4.6669	33.3	3.3	0
0.023107	0.010965	7.8915e-05	0.012126	11.023	-6.3265	5.0912	33.6	3.6	0
0.046957	0.022963	0.00013582	0.025334	10.432	-5.7049	5.5154	33.9	3.9	0
0.047412	0.023701	0.00012163	0.026133	9.9639	-5.066	5.9397	34.2	4.2	0
0.023835	0.012118	5.5556e-05	0.013368	9.5779	-4.4253	6.364	34.5	4.5	0
0.047721	0.024558	0.00010157	0.027133	9.2734	-3.7966	6.7882	34.8	4.8	0
0.047611	0.024709	9.0755e-05	0.02737	9.0114	-3.2061	7.2125	35.1	5.1	0
0.023707	0.012384	3.9524e-05	0.013759	8.7598	-2.6532	7.6368	35.4	5.4	0
0.047134	0.024738	6.6471e-05	0.027582	8.5126	-2.1446	8.061	35.7	5.7	0
0.046756	0.024605	5.3319e-05	0.027545	8.246	-1.7153	8.4853	36	6	0
0.04634	0.024432	4.0487e-05	0.027468	7.9605	-1.3348	8.9095	36.3	6.3	0
0.022944	0.012111	1.4044e-05	0.013678	7.6559	-1.0018	9.3338	36.6	6.6	0
0.045402	0.023976	1.7285e-05	0.027204	7.3224	-0.73806	9.7581	36.9	6.9	0
0.044904	0.023718	8.1773e-06	0.027039	6.9694	-0.51772	10.182	37.2	7.2	0
0.0222	0.011728	3.6774e-07	0.013434	6.6042	-0.32957	10.607	37.5	7.5	0
0.043897	0.023194	-4.2763e-06	0.026694	6.2302	-0.17666	11.031	37.8	7.8	0
0.043399	0.02294	-5.8728e-06	0.026524	5.8584	-0.044259	11.455	38.1	8.1	0
0.042906	0.022692	-4.8165e-06	0.026359	5.4972	0.082986	11.879	38.4	8.4	0
0.042419	0.022452	-7.2276e-07	0.026199	5.1522	0.20899	12.304	38.7	8.7	0
0.041931	0.022214	9.3072e-06	0.026039	4.8529	0.35815	12.728	39	9	0
0.041433	0.021968	2.2554e-05	0.025871	4.5929	0.53463	13.152	39.3	9.3	0
0.020459	0.010853	2.0029e-05	0.012844	4.381	0.74374	13.576	39.6	9.6	0
0.040381	0.021426	6.3837e-05	0.025483	4.2523	1.0122	14.001	39.9	9.9	0
-0.039701	-0.021	-8.2281e-05	-0.025139	4.2862	1.4492	14.425	40.2	10.2	0
-0.038918	-0.020474	-0.00012941	-0.024709	4.4011	1.9462	14.849	40.5	10.5	0
-0.038467	-0.020291	-0.00021752	-0.02462	4.4787	2.3903	15.274	40.8	10.8	0
-0.037732	-0.019807	-0.00026997	-0.024246	4.6889	2.9814	15.698	41.1	11.1	0
-0.036323	-0.018617	-0.00014774	-0.023184	5.1032	3.8114	16.122	41.4	11.4	0
-0.036909	-0.019466	-3.6457e-05	-0.024101	5.3246	4.4281	16.546	41.7	11.7	0
-0.040133	-0.02301	-3.8781e-06	-0.027635	5.379	4.8498	16.971	42	12	0
nan	nan	nan	nan	nan	nan	17.395	42.3	12.3	0
nan	nan	nan	nan	nan	nan	17.819	42.6	12.6	0
nan	nan	nan	nan	nan	nan	18.243	42.9	12.9	0
nan	nan	nan	nan	nan	nan	18.668	43.2	13.2	0
nan	nan	nan	nan	nan	nan	19.092	43.5	13.5	0
nan	nan	nan	nan	nan	nan	19.516	43.8	13.8	0
nan	nan	nan	nan	nan	nan	19.94	44.1	14.1	0
nan	nan	nan	nan	nan	nan	20.365	44.4	14.4	0
nan	nan	nan	nan	nan	nan	20.789	44.7	14.7	0
nan	nan	nan	nan	nan	nan	21.213	45	15	0
nan	nan	nan	nan	nan	nan	21.637	45.3	15.3	0
nan	nan	nan	nan	nan	nan	22.062	45.6	15.6	0
nan	nan	nan	nan	nan	nan	22.486	45.9	15.9	0
nan	nan	nan	nan	nan	nan	22.91	46.2	16.2	0
nan	nan	nan	nan	nan	nan	23.335	46.5	16.5	0
nan	nan	nan	nan	nan	nan	23.759	46.8	16.8	0
nan	nan	nan	nan	nan	nan	24.183	47.1	17.1	0
nan	nan	nan	nan	nan	nan	24.607	47.4	17.4	0
nan	nan	nan	nan	nan	nan	25.032	47.7	17.7	0
nan	nan	nan	nan	nan	nan	25.456	48	18	0
nan	nan	nan	nan	nan	nan	25.88	48.3	18.3	0
nan	nan	nan	nan	nan	nan	26.304	48.6	18.6	0
nan	nan	nan	nan	nan	nan	26.729	48.9	18.9	0
nan	nan	nan	nan	nan	nan	27.153	49.2	19.2	0
nan	nan	nan	nan	nan	nan	27.577	49.5	19.5	0
nan	nan	nan	nan	nan	nan	28.001	49.8	19.8	0
nan	nan	nan	nan	nan	nan	28.426	50.1	20.1	0
nan	nan	nan	nan	nan	nan	28.85	50.4	20.4	0
nan	nan	nan	nan	nan	nan	29.274	50.7	20.7	0
nan	nan	nan	nan	nan	nan	29.698	51	21	0
nan	nan	nan	nan	nan	nan	30.123	51.3	21.3	0
nan	nan	nan	nan	nan	nan	30.547	51.6	21.6	0
nan	nan	nan	nan	nan	nan	30.971	51.9	21.9	0
nan	nan	nan	nan	nan	nan	31.396	52.2	22.2	0
nan	nan	nan	nan	nan	nan	31.82	52.5	22.5	0
nan	nan	nan	nan	nan	nan	32.244	52.8	22.8	0
nan	nan	nan	nan	nan	nan	32.668	53.1	23.1	0
nan	nan	nan	nan	nan	nan	33.093	53.4	23.4	0
nan	nan	nan	nan	nan	nan	33.517	53.7	23.7	0
nan	nan	nan	nan	nan	nan	33.941	54	24	0
nan	nan	nan	nan	nan	nan	34.365	54.3	24.3	0
nan	nan	nan	nan	nan	nan	34.79	54.6	24.6	0
nan	nan	nan	nan	nan	nan	35.214	54.9	24.9	0
nan	nan	nan	nan	nan	nan	35.638	55.2	25.2	0
nan	nan	nan	nan	nan	nan	36.062	55.5	25.5	0
nan	nan	nan	nan	nan	nan	36.487	55.8	25.8	0
nan	nan	nan	nan	nan	nan	36.911	56.1	26.1	0
nan	nan	nan	nan	nan	nan	37.335	56.4	26.4	0
nan	nan	nan	nan	nan	nan	37.76	56.7	26.7	0
nan	nan	nan	nan	nan	nan	38.184	57	27	0
nan	nan	nan	nan	nan	nan	38.608	57.3	27.3	0
nan	nan	nan	nan	nan	nan	39.032	57.6	27.6	0
nan	nan	nan	nan	nan	nan	39.457	57.9	27.9	0
nan	nan	nan	nan	nan	nan	39.881	58.2	28.2	0
nan	nan	nan	nan	nan	nan	40.305	58.5	28.5	0
nan	nan	nan	nan	nan	nan	40.729	58.8	28.8	0
nan	nan	nan	nan	nan	nan	41.154	59.1	29.1	0
nan	nan	nan	nan	nan	nan	41.578	59.4	29.4	0
nan	nan	nan	nan	nan	nan	42.002	59.7	29.7	0
nan	nan	nan	nan	nan	nan	42.426	60	30	0


==> figures/plaque_trou/SIXZ_45_conv.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	0
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	0
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	0
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	0
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	0
0.0087704	0.005426	-0.0033499	-0.005613	1.7866	-10.739	2.1213	31.5	1.5	0
0.0277	0.0073479	0.0015394	-0.00014064	8.1376	-15.608	2.5456	31.8	1.8	0
0.034739	0.011021	0.0010364	0.0092408	12.074	-12.814	2.9698	32.1	2.1	0
0.02023	0.0076561	0.00042346	0.0079309	13.171	-11.32	3.3941	32.4	2.4	0
0.044953	0.019592	0.0005241	0.020905	12.861	-10.174	3.8184	32.7	2.7	0
0.04793	0.022787	0.00036488	0.024231	12.067	-9.388	4.2426	33	3	0
0.050262	0.025351	0.0002673	0.026915	11.382	-8.6115	4.6669	33.3	3.3	0
0.026002	0.013684	0.00010803	0.014502	10.792	-7.832	5.0912	33.6	3.6	0
0.053072	0.028729	0.00019623	0.030424	10.419	-6.9956	5.5154	33.9	3.9	0
0.053768	0.029711	0.00018414	0.031478	10.195	-6.1172	5.9397	34.2	4.2	0
0.027099	0.015211	8.774e-05	0.016135	10.07	-5.2194	6.364	34.5	4.5	0
0.054337	0.030833	0.00016732	0.032775	10.044	-4.3145	6.7882	34.8	4.8	0
0.054216	0.030977	0.00015713	0.033023	10.072	-3.4312	7.2125	35.1	5.1	0
0.02697	0.01548	7.2753e-05	0.01656	10.114	-2.5783	7.6368	35.4	5.4	0
0.053514	0.030788	0.00013239	0.033065	10.163	-1.7642	8.061	35.7	5.7	0
0.052879	0.030402	0.00011758	0.032804	10.187	-1.0267	8.4853	36	6	0
0.052142	0.029912	0.00010238	0.032442	10.183	-0.34216	8.9095	36.3	6.3	0
0.025655	0.014663	4.3434e-05	0.015993	10.149	0.289	9.3338	36.6	6.6	0
0.050356	0.028615	7.1666e-05	0.031409	10.062	0.8342	9.7581	36.9	6.9	0
0.049329	0.027831	5.696e-05	0.030759	9.9296	1.3162	10.182	37.2	7.2	0
0.024125	0.013498	2.142e-05	0.015029	9.7599	1.7455	10.607	37.5	7.5	0
0.04712	0.026111	2.9766e-05	0.029305	9.5423	2.107	11.031	37.8	7.8	0
0.045953	0.02519	1.7978e-05	0.028516	9.2748	2.4018	11.455	38.1	8.1	0
0.044772	0.024258	7.2171e-06	0.027713	8.9756	2.653	11.879	38.4	8.4	0
0.043586	0.02332	-2.2659e-06	0.026903	8.645	2.8588	12.304	38.7	8.7	0
0.042401	0.022388	-9.764e-06	0.026095	8.2719	3.004	12.728	39	9	0
0.041229	0.021471	-1.5737e-05	0.025298	7.8784	3.118	13.152	39.3	9.3	0
0.020036	0.010284	-9.6468e-06	0.012257	7.4708	3.2036	13.576	39.6	9.6	0
0.038944	0.019701	-2.1458e-05	0.023759	7.0552	3.257	14.001	39.9	9.9	0
-0.037828	-0.018844	2.0691e-05	-0.023012	6.6693	3.3458	14.425	40.2	10.2	0
-0.036721	-0.018001	1.2693e-05	-0.022277	6.2759	3.401	14.849	40.5	10.5	0
-0.035773	-0.017326	-4.8017e-06	-0.021704	5.8314	3.3859	15.274	40.8	10.8	0
-0.034769	-0.016579	-2.1167e-05	-0.021067	5.4167	3.4102	15.698	41.1	11.1	0
-0.033609	-0.015645	-7.0094e-06	-0.02025	5.0998	3.5611	16.122	41.4	11.4	0
-0.033367	-0.015669	1.6322e-06	-0.020353	4.6667	3.5729	16.546	41.7	11.7	0
-17.584	-8.687	-0.0070056	-11.1	4.0146	3.3375	16.971	42	12	0
nan	nan	nan	nan	nan	nan	17.395	42.3	12.3	0
nan	nan	nan	nan	nan	nan	17.819	42.6	12.6	0
nan	nan	nan	nan	nan	nan	18.243	42.9	12.9	0
nan	nan	nan	nan	nan	nan	18.668	43.2	13.2	0
nan	nan	nan	nan	nan	nan	19.092	43.5	13.5	0
nan	nan	nan	nan	nan	nan	19.516	43.8	13.8	0
nan	nan	nan	nan	nan	nan	19.94	44.1	14.1	0
nan	nan	nan	nan	nan	nan	20.365	44.4	14.4	0
nan	nan	nan	nan	nan	nan	20.789	44.7	14.7	0
nan	nan	nan	nan	nan	nan	21.213	45	15	0
nan	nan	nan	nan	nan	nan	21.637	45.3	15.3	0
nan	nan	nan	nan	nan	nan	22.062	45.6	15.6	0
nan	nan	nan	nan	nan	nan	22.486	45.9	15.9	0
nan	nan	nan	nan	nan	nan	22.91	46.2	16.2	0
nan	nan	nan	nan	nan	nan	23.335	46.5	16.5	0
nan	nan	nan	nan	nan	nan	23.759	46.8	16.8	0
nan	nan	nan	nan	nan	nan	24.183	47.1	17.1	0
nan	nan	nan	nan	nan	nan	24.607	47.4	17.4	0
nan	nan	nan	nan	nan	nan	25.032	47.7	17.7	0
nan	nan	nan	nan	nan	nan	25.456	48	18	0
nan	nan	nan	nan	nan	nan	25.88	48.3	18.3	0
nan	nan	nan	nan	nan	nan	26.304	48.6	18.6	0
nan	nan	nan	nan	nan	nan	26.729	48.9	18.9	0
nan	nan	nan	nan	nan	nan	27.153	49.2	19.2	0
nan	nan	nan	nan	nan	nan	27.577	49.5	19.5	0
nan	nan	nan	nan	nan	nan	28.001	49.8	19.8	0
nan	nan	nan	nan	nan	nan	28.426	50.1	20.1	0
nan	nan	nan	nan	nan	nan	28.85	50.4	20.4	0
nan	nan	nan	nan	nan	nan	29.274	50.7	20.7	0
nan	nan	nan	nan	nan	nan	29.698	51	21	0
nan	nan	nan	nan	nan	nan	30.123	51.3	21.3	0
nan	nan	nan	nan	nan	nan	30.547	51.6	21.6	0
nan	nan	nan	nan	nan	nan	30.971	51.9	21.9	0
nan	nan	nan	nan	nan	nan	31.396	52.2	22.2	0
nan	nan	nan	nan	nan	nan	31.82	52.5	22.5	0
nan	nan	nan	nan	nan	nan	32.244	52.8	22.8	0
nan	nan	nan	nan	nan	nan	32.668	53.1	23.1	0
nan	nan	nan	nan	nan	nan	33.093	53.4	23.4	0
nan	nan	nan	nan	nan	nan	33.517	53.7	23.7	0
nan	nan	nan	nan	nan	nan	33.941	54	24	0
nan	nan	nan	nan	nan	nan	34.365	54.3	24.3	0
nan	nan	nan	nan	nan	nan	34.79	54.6	24.6	0
nan	nan	nan	nan	nan	nan	35.214	54.9	24.9	0
nan	nan	nan	nan	nan	nan	35.638	55.2	25.2	0
nan	nan	nan	nan	nan	nan	36.062	55.5	25.5	0
nan	nan	nan	nan	nan	nan	36.487	55.8	25.8	0
nan	nan	nan	nan	nan	nan	36.911	56.1	26.1	0
nan	nan	nan	nan	nan	nan	37.335	56.4	26.4	0
nan	nan	nan	nan	nan	nan	37.76	56.7	26.7	0
nan	nan	nan	nan	nan	nan	38.184	57	27	0
nan	nan	nan	nan	nan	nan	38.608	57.3	27.3	0
nan	nan	nan	nan	nan	nan	39.032	57.6	27.6	0
nan	nan	nan	nan	nan	nan	39.457	57.9	27.9	0
nan	nan	nan	nan	nan	nan	39.881	58.2	28.2	0
nan	nan	nan	nan	nan	nan	40.305	58.5	28.5	0
nan	nan	nan	nan	nan	nan	40.729	58.8	28.8	0
nan	nan	nan	nan	nan	nan	41.154	59.1	29.1	0
nan	nan	nan	nan	nan	nan	41.578	59.4	29.4	0
nan	nan	nan	nan	nan	nan	42.002	59.7	29.7	0
nan	nan	nan	nan	nan	nan	42.426	60	30	0


==> figures/plaque_trou/SIZZ_45_0.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	0.5
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	0.5
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	0.5
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	0.5
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	0.5
-814.82	-748.83	5.7433	717.94	44.569	2.2155	2.1213	31.5	1.5	0.5
-428.13	-330.31	-6.1268	233.89	35.41	6.4097	2.5456	31.8	1.8	0.5
-430.28	-329.08	-3.2603	236.46	27.411	1.6328	2.9698	32.1	2.1	0.5
-391.93	-289.27	-0.94084	197.09	21.938	-1.7846	3.3941	32.4	2.4	0.5
-382.55	-280.4	-0.62473	191.09	17.817	-3.5302	3.8184	32.7	2.7	0.5
-376.16	-275.11	-0.35602	186.19	15.42	-4.2854	4.2426	33	3	0.5
-370	-270.04	-0.23563	180.43	13.484	-4.6823	4.6669	33.3	3.3	0.5
-364.44	-265.62	-0.25778	174.52	11.967	-4.7701	5.0912	33.6	3.6	0.5
-359.51	-261.77	-0.27045	169.18	10.882	-4.6375	5.5154	33.9	3.9	0.5
-354.07	-257.4	-0.28147	163.35	9.9849	-4.4287	5.9397	34.2	4.2	0.5
-348.15	-252.54	-0.28572	157.13	9.2151	-4.1779	6.364	34.5	4.5	0.5
-342.51	-247.91	-0.27517	151.95	8.5693	-3.8982	6.7882	34.8	4.8	0.5
-336.27	-242.67	-0.25422	146.52	8.0127	-3.6113	7.2125	35.1	5.1	0.5
-329.6	-237	-0.22804	140.82	7.5025	-3.3266	7.6368	35.4	5.4	0.5
-323.29	-231.66	-0.19746	136.14	7.0349	-3.0455	8.061	35.7	5.7	0.5
-316.54	-225.87	-0.16472	131.24	6.6167	-2.7744	8.4853	36	6	0.5
-309.74	-220.03	-0.13252	126.44	6.2197	-2.511	8.9095	36.3	6.3	0.5
-302.68	-213.95	-0.10136	121.34	5.8436	-2.2551	9.3338	36.6	6.6	0.5
-296.1	-208.32	-0.073639	117.1	5.4932	-2.011	9.7581	36.9	6.9	0.5
-289.33	-202.52	-0.049754	112.49	5.1586	-1.7749	10.182	37.2	7.2	0.5
-282.42	-196.59	-0.029581	107.52	4.837	-1.5457	10.607	37.5	7.5	0.5
-276.02	-191.17	-0.015068	103.27	4.5308	-1.3253	11.031	37.8	7.8	0.5
-269.54	-185.67	-0.0081004	98.585	4.2395	-1.113	11.455	38.1	8.1	0.5
-263.14	-180.27	-0.0075431	93.852	3.9583	-0.90581	11.879	38.4	8.4	0.5
-256.84	-174.98	-0.014773	89.071	3.6885	-0.70434	12.304	38.7	8.7	0.5
-250.63	-169.8	-0.034028	84.158	3.4344	-0.51019	12.728	39	9	0.5
-244.44	-164.64	-0.06566	79.169	3.1884	-0.31805	13.152	39.3	9.3	0.5
-238.12	-159.36	-0.11411	73.784	2.9526	-0.13376	13.576	39.6	9.6	0.5
-232.08	-154.36	-0.15302	68.944	2.734	0.033815	14.001	39.9	9.9	0.5
-225.12	-148.51	-0.20155	62.693	2.5178	0.21974	14.425	40.2	10.2	0.5
-218.48	-142.93	-0.33943	57.519	2.3255	0.42089	14.849	40.5	10.5	0.5
-212.17	-137.69	-0.58982	52.154	2.1706	0.66081	15.274	40.8	10.8	0.5
-205.27	-131.88	-0.72344	46.899	1.9178	0.7393	15.698	41.1	11.1	0.5
-197.3	-124.99	-0.36358	42.246	1.4966	0.51506	16.122	41.4	11.4	0.5
-191.41	-120.22	-0.033825	36.246	1.2186	0.46074	16.546	41.7	11.7	0.5
-188.23	-118.18	0.10846	28.396	1.0931	0.59523	16.971	42	12	0.5
nan	nan	nan	nan	nan	nan	17.395	42.3	12.3	0.5
nan	nan	nan	nan	nan	nan	17.819	42.6	12.6	0.5
nan	nan	nan	nan	nan	nan	18.243	42.9	12.9	0.5
nan	nan	nan	nan	nan	nan	18.668	43.2	13.2	0.5
nan	nan	nan	nan	nan	nan	19.092	43.5	13.5	0.5
nan	nan	nan	nan	nan	nan	19.516	43.8	13.8	0.5
nan	nan	nan	nan	nan	nan	19.94	44.1	14.1	0.5
nan	nan	nan	nan	nan	nan	20.365	44.4	14.4	0.5
nan	nan	nan	nan	nan	nan	20.789	44.7	14.7	0.5
nan	nan	nan	nan	nan	nan	21.213	45	15	0.5
nan	nan	nan	nan	nan	nan	21.637	45.3	15.3	0.5
nan	nan	nan	nan	nan	nan	22.062	45.6	15.6	0.5
nan	nan	nan	nan	nan	nan	22.486	45.9	15.9	0.5
nan	nan	nan	nan	nan	nan	22.91	46.2	16.2	0.5
nan	nan	nan	nan	nan	nan	23.335	46.5	16.5	0.5
nan	nan	nan	nan	nan	nan	23.759	46.8	16.8	0.5
nan	nan	nan	nan	nan	nan	24.183	47.1	17.1	0.5
nan	nan	nan	nan	nan	nan	24.607	47.4	17.4	0.5
nan	nan	nan	nan	nan	nan	25.032	47.7	17.7	0.5
nan	nan	nan	nan	nan	nan	25.456	48	18	0.5
nan	nan	nan	nan	nan	nan	25.88	48.3	18.3	0.5
nan	nan	nan	nan	nan	nan	26.304	48.6	18.6	0.5
nan	nan	nan	nan	nan	nan	26.729	48.9	18.9	0.5
nan	nan	nan	nan	nan	nan	27.153	49.2	19.2	0.5
nan	nan	nan	nan	nan	nan	27.577	49.5	19.5	0.5
nan	nan	nan	nan	nan	nan	28.001	49.8	19.8	0.5
nan	nan	nan	nan	nan	nan	28.426	50.1	20.1	0.5
nan	nan	nan	nan	nan	nan	28.85	50.4	20.4	0.5
nan	nan	nan	nan	nan	nan	29.274	50.7	20.7	0.5
nan	nan	nan	nan	nan	nan	29.698	51	21	0.5
nan	nan	nan	nan	nan	nan	30.123	51.3	21.3	0.5
nan	nan	nan	nan	nan	nan	30.547	51.6	21.6	0.5
nan	nan	nan	nan	nan	nan	30.971	51.9	21.9	0.5
nan	nan	nan	nan	nan	nan	31.396	52.2	22.2	0.5
nan	nan	nan	nan	nan	nan	31.82	52.5	22.5	0.5
nan	nan	nan	nan	nan	nan	32.244	52.8	22.8	0.5
nan	nan	nan	nan	nan	nan	32.668	53.1	23.1	0.5
nan	nan	nan	nan	nan	nan	33.093	53.4	23.4	0.5
nan	nan	nan	nan	nan	nan	33.517	53.7	23.7	0.5
nan	nan	nan	nan	nan	nan	33.941	54	24	0.5
nan	nan	nan	nan	nan	nan	34.365	54.3	24.3	0.5
nan	nan	nan	nan	nan	nan	34.79	54.6	24.6	0.5
nan	nan	nan	nan	nan	nan	35.214	54.9	24.9	0.5
nan	nan	nan	nan	nan	nan	35.638	55.2	25.2	0.5
nan	nan	nan	nan	nan	nan	36.062	55.5	25.5	0.5
nan	nan	nan	nan	nan	nan	36.487	55.8	25.8	0.5
nan	nan	nan	nan	nan	nan	36.911	56.1	26.1	0.5
nan	nan	nan	nan	nan	nan	37.335	56.4	26.4	0.5
nan	nan	nan	nan	nan	nan	37.76	56.7	26.7	0.5
nan	nan	nan	nan	nan	nan	38.184	57	27	0.5
nan	nan	nan	nan	nan	nan	38.608	57.3	27.3	0.5
nan	nan	nan	nan	nan	nan	39.032	57.6	27.6	0.5
nan	nan	nan	nan	nan	nan	39.457	57.9	27.9	0.5
nan	nan	nan	nan	nan	nan	39.881	58.2	28.2	0.5
nan	nan	nan	nan	nan	nan	40.305	58.5	28.5	0.5
nan	nan	nan	nan	nan	nan	40.729	58.8	28.8	0.5
nan	nan	nan	nan	nan	nan	41.154	59.1	29.1	0.5
nan	nan	nan	nan	nan	nan	41.578	59.4	29.4	0.5
nan	nan	nan	nan	nan	nan	42.002	59.7	29.7	0.5
nan	nan	nan	nan	nan	nan	42.426	60	30	0.5


==> figures/plaque_trou/SIZZ_45_conv.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	0.5
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	0.5
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	0.5
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	0.5
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	0.5
-873.97	-807.05	7.3867	771.24	47.676	3.3495	2.1213	31.5	1.5	0.5
-458.11	-358.84	-6.4753	249.15	38.024	7.4611	2.5456	31.8	1.8	0.5
-461.96	-359.33	-3.4414	251.05	29.345	2.1414	2.9698	32.1	2.1	0.5
-422.73	-318.6	-1.0287	208.61	23.427	-1.6403	3.3941	32.4	2.4	0.5
-413.19	-309.61	-0.72623	200.03	19.013	-3.6279	3.8184	32.7	2.7	0.5
-407.42	-304.94	-0.45495	193.76	16.472	-4.508	4.2426	33	3	0.5
-401.78	-300.41	-0.33931	186.64	14.437	-4.9939	4.6669	33.3	3.3	0.5
-397.3	-297.04	-0.37272	180.41	12.859	-5.1375	5.0912	33.6	3.6	0.5
-392.08	-292.95	-0.39265	173.06	11.75	-5.0317	5.5154	33.9	3.9	0.5
-386.77	-288.72	-0.40936	166.27	10.844	-4.834	5.9397	34.2	4.2	0.5
-381.36	-284.35	-0.41774	160.07	10.074	-4.5837	6.364	34.5	4.5	0.5
-374.94	-278.98	-0.40935	153.3	9.4391	-4.2949	6.7882	34.8	4.8	0.5
-368.19	-273.24	-0.38875	147.33	8.8969	-3.9899	7.2125	35.1	5.1	0.5
-361.29	-267.34	-0.36171	142.03	8.4014	-3.6824	7.6368	35.4	5.4	0.5
-353.6	-260.65	-0.32919	136.23	7.9512	-3.3742	8.061	35.7	5.7	0.5
-345.61	-253.65	-0.29272	131.24	7.5482	-3.0704	8.4853	36	6	0.5
-337.39	-246.41	-0.25564	126.46	7.164	-2.772	8.9095	36.3	6.3	0.5
-329.14	-239.13	-0.2184	122.24	6.7969	-2.4797	9.3338	36.6	6.6	0.5
-320.26	-231.24	-0.1826	117.57	6.4531	-2.1958	9.7581	36.9	6.9	0.5
-311.42	-223.39	-0.14857	113.4	6.119	-1.9196	10.182	37.2	7.2	0.5
-302.67	-215.61	-0.1163	109.67	5.792	-1.6506	10.607	37.5	7.5	0.5
-293.5	-207.45	-0.086764	105.39	5.4769	-1.3896	11.031	37.8	7.8	0.5
-284.47	-199.42	-0.060256	101.5	5.1675	-1.139	11.455	38.1	8.1	0.5
-275.45	-191.41	-0.036198	97.621	4.8623	-0.89559	11.879	38.4	8.4	0.5
-266.49	-183.47	-0.015493	93.769	4.5619	-0.66078	12.304	38.7	8.7	0.5
-257.61	-175.62	0.0027787	89.88	4.2664	-0.43957	12.728	39	9	0.5
-248.84	-167.89	0.016562	85.962	3.9704	-0.22713	13.152	39.3	9.3	0.5
-240.31	-160.4	0.021179	82.24	3.6771	-0.028333	13.576	39.6	9.6	0.5
-231.76	-152.91	0.037336	78.008	3.403	0.15569	14.001	39.9	9.9	0.5
-223.46	-145.69	0.037002	73.952	3.1036	0.33159	14.425	40.2	10.2	0.5
-215.32	-138.64	0.013924	69.697	2.805	0.49399	14.849	40.5	10.5	0.5
-207.44	-131.85	-0.036886	65.166	2.5228	0.66934	15.274	40.8	10.8	0.5
-199.54	-125.06	-0.068752	60.65	2.1752	0.71356	15.698	41.1	11.1	0.5
-191.58	-118.22	0.012819	56.446	1.7091	0.50485	16.122	41.4	11.4	0.5
-184.72	-112.47	0.079007	51.235	1.2928	0.36663	16.546	41.7	11.7	0.5
-179.46	-108.34	0.083675	45.039	0.92553	0.30827	16.971	42	12	0.5
nan	nan	nan	nan	nan	nan	17.395	42.3	12.3	0.5
nan	nan	nan	nan	nan	nan	17.819	42.6	12.6	0.5
nan	nan	nan	nan	nan	nan	18.243	42.9	12.9	0.5
nan	nan	nan	nan	nan	nan	18.668	43.2	13.2	0.5
nan	nan	nan	nan	nan	nan	19.092	43.5	13.5	0.5
nan	nan	nan	nan	nan	nan	19.516	43.8	13.8	0.5
nan	nan	nan	nan	nan	nan	19.94	44.1	14.1	0.5
nan	nan	nan	nan	nan	nan	20.365	44.4	14.4	0.5
nan	nan	nan	nan	nan	nan	20.789	44.7	14.7	0.5
nan	nan	nan	nan	nan	nan	21.213	45	15	0.5
nan	nan	nan	nan	nan	nan	21.637	45.3	15.3	0.5
nan	nan	nan	nan	nan	nan	22.062	45.6	15.6	0.5
nan	nan	nan	nan	nan	nan	22.486	45.9	15.9	0.5
nan	nan	nan	nan	nan	nan	22.91	46.2	16.2	0.5
nan	nan	nan	nan	nan	nan	23.335	46.5	16.5	0.5
nan	nan	nan	nan	nan	nan	23.759	46.8	16.8	0.5
nan	nan	nan	nan	nan	nan	24.183	47.1	17.1	0.5
nan	nan	nan	nan	nan	nan	24.607	47.4	17.4	0.5
nan	nan	nan	nan	nan	nan	25.032	47.7	17.7	0.5
nan	nan	nan	nan	nan	nan	25.456	48	18	0.5
nan	nan	nan	nan	nan	nan	25.88	48.3	18.3	0.5
nan	nan	nan	nan	nan	nan	26.304	48.6	18.6	0.5
nan	nan	nan	nan	nan	nan	26.729	48.9	18.9	0.5
nan	nan	nan	nan	nan	nan	27.153	49.2	19.2	0.5
nan	nan	nan	nan	nan	nan	27.577	49.5	19.5	0.5
nan	nan	nan	nan	nan	nan	28.001	49.8	19.8	0.5
nan	nan	nan	nan	nan	nan	28.426	50.1	20.1	0.5
nan	nan	nan	nan	nan	nan	28.85	50.4	20.4	0.5
nan	nan	nan	nan	nan	nan	29.274	50.7	20.7	0.5
nan	nan	nan	nan	nan	nan	29.698	51	21	0.5
nan	nan	nan	nan	nan	nan	30.123	51.3	21.3	0.5
nan	nan	nan	nan	nan	nan	30.547	51.6	21.6	0.5
nan	nan	nan	nan	nan	nan	30.971	51.9	21.9	0.5
nan	nan	nan	nan	nan	nan	31.396	52.2	22.2	0.5
nan	nan	nan	nan	nan	nan	31.82	52.5	22.5	0.5
nan	nan	nan	nan	nan	nan	32.244	52.8	22.8	0.5
nan	nan	nan	nan	nan	nan	32.668	53.1	23.1	0.5
nan	nan	nan	nan	nan	nan	33.093	53.4	23.4	0.5
nan	nan	nan	nan	nan	nan	33.517	53.7	23.7	0.5
nan	nan	nan	nan	nan	nan	33.941	54	24	0.5
nan	nan	nan	nan	nan	nan	34.365	54.3	24.3	0.5
nan	nan	nan	nan	nan	nan	34.79	54.6	24.6	0.5
nan	nan	nan	nan	nan	nan	35.214	54.9	24.9	0.5
nan	nan	nan	nan	nan	nan	35.638	55.2	25.2	0.5
nan	nan	nan	nan	nan	nan	36.062	55.5	25.5	0.5
nan	nan	nan	nan	nan	nan	36.487	55.8	25.8	0.5
nan	nan	nan	nan	nan	nan	36.911	56.1	26.1	0.5
nan	nan	nan	nan	nan	nan	37.335	56.4	26.4	0.5
nan	nan	nan	nan	nan	nan	37.76	56.7	26.7	0.5
nan	nan	nan	nan	nan	nan	38.184	57	27	0.5
nan	nan	nan	nan	nan	nan	38.608	57.3	27.3	0.5
nan	nan	nan	nan	nan	nan	39.032	57.6	27.6	0.5
nan	nan	nan	nan	nan	nan	39.457	57.9	27.9	0.5
nan	nan	nan	nan	nan	nan	39.881	58.2	28.2	0.5
nan	nan	nan	nan	nan	nan	40.305	58.5	28.5	0.5
nan	nan	nan	nan	nan	nan	40.729	58.8	28.8	0.5
nan	nan	nan	nan	nan	nan	41.154	59.1	29.1	0.5
nan	nan	nan	nan	nan	nan	41.578	59.4	29.4	0.5
nan	nan	nan	nan	nan	nan	42.002	59.7	29.7	0.5
nan	nan	nan	nan	nan	nan	42.426	60	30	0.5


==> figures/plaque_trou_ref/SIXX_45.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	1
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	1
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	1
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	1
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	1
-2915	-2724.2	-0.6908	2729.2	-1.5609	-0.63381	2.1213	31.5	1.5	1
-1503.9	-1287.5	-0.84969	1283.7	1.2708	0.41963	2.5456	31.8	1.8	1
-1553.8	-1345.6	0.61789	1373.8	-0.41351	-0.72872	2.9698	32.1	2.1	1
-1379.6	-1174.8	0.18744	1213.3	0.55834	-0.087107	3.3941	32.4	2.4	1
-1319.6	-1117.8	-0.20833	1163.6	0.20536	-0.16097	3.8184	32.7	2.7	1
-1268.1	-1068.5	0.055133	1117.1	0.1627	-0.15802	4.2426	33	3	1
-1220.8	-1023	0.013252	1073	0.15772	-0.10932	4.6669	33.3	3.3	1
-1180.3	-984.3	0.0041308	1034.7	0.10715	-0.09282	5.0912	33.6	3.6	1
-1144.3	-949.96	0.0090268	1000.1	0.094312	-0.074918	5.5154	33.9	3.9	1
-1111.1	-918.45	0.0081792	968.25	0.079956	-0.060928	5.9397	34.2	4.2	1
-1079.8	-888.87	0.0091729	938.31	0.064398	-0.050271	6.364	34.5	4.5	1
-1050.3	-861.1	0.009081	910.21	0.057452	-0.042744	6.7882	34.8	4.8	1
-1022.2	-834.81	0.0079934	883.69	0.051291	-0.036034	7.2125	35.1	5.1	1
-994.93	-809.33	0.0076998	858.08	0.044228	-0.030239	7.6368	35.4	5.4	1
-968.33	-784.54	0.0072711	833.22	0.040995	-0.026712	8.061	35.7	5.7	1
-942.5	-760.55	0.0060923	809.28	0.038158	-0.023272	8.4853	36	6	1
-916.99	-736.89	0.0053164	785.73	0.035418	-0.020535	8.9095	36.3	6.3	1
-891.82	-713.58	0.0046014	762.58	0.03189	-0.01771	9.3338	36.6	6.6	1
-866.94	-690.58	0.0037058	739.8	0.03128	-0.016321	9.7581	36.9	6.9	1
-842.21	-667.76	0.0029046	717.21	0.029761	-0.014841	10.182	37.2	7.2	1
-817.65	-645.1	0.0021677	694.81	0.027406	-0.013138	10.607	37.5	7.5	1
-793.2	-622.58	0.0015501	672.54	0.027166	-0.012307	11.031	37.8	7.8	1
-768.82	-600.14	0.00050504	650.36	0.026163	-0.011615	11.455	38.1	8.1	1
-744.5	-577.78	0.00026399	628.23	0.025163	-0.01066	11.879	38.4	8.4	1
-720.3	-555.56	0.0013911	606.22	0.024334	-0.0093937	12.304	38.7	8.7	1
-696.14	-533.39	-0.0051723	584.21	0.023182	-0.010744	12.728	39	9	1
-672.04	-511.3	0.0017588	562.24	0.019739	-0.0064999	13.152	39.3	9.3	1
-648.18	-489.43	0.014076	540.45	0.017726	0.002765	13.576	39.6	9.6	1
-624.07	-467.37	-0.05733	518.38	-0.017681	-0.021561	14.001	39.9	9.9	1
-599.32	-444.8	-0.030328	495.83	0.026852	-0.019189	14.425	40.2	10.2	1
-575.63	-423.2	-0.021529	474.06	0.054986	-0.015032	14.849	40.5	10.5	1
-552.07	-401.74	-0.01608	452.39	0.070328	-0.013239	15.274	40.8	10.8	1
-528.61	-380.41	-0.012094	430.79	0.074584	-0.013097	15.698	41.1	11.1	1
-505.22	-359.18	-0.0076839	409.25	0.069462	-0.013891	16.122	41.4	11.4	1
-481.88	-338.05	-0.00096352	387.76	0.056667	-0.01491	16.546	41.7	11.7	1
-458.58	-316.98	0.0099542	366.3	0.037908	-0.015438	16.971	42	12	1
-435.51	-296.18	0.0071695	344.77	0.041745	-0.014314	17.395	42.3	12.3	1
-412.95	-275.88	0.0046797	323.71	0.04441	-0.013622	17.819	42.6	12.6	1
-390.61	-255.84	0.0023607	302.85	0.045812	-0.013318	18.243	42.9	12.9	1
-368.5	-236.04	1.9895e-05	282.19	0.045969	-0.013369	18.668	43.2	13.2	1
-346.61	-216.49	-0.0025357	261.73	0.044899	-0.013738	19.092	43.5	13.5	1
-324.95	-197.19	-0.005499	241.47	0.04262	-0.014391	19.516	43.8	13.8	1
-303.42	-178.09	-0.0057521	221.24	0.040385	-0.014809	19.94	44.1	14.1	1
-282.82	-159.9	-0.00090098	201.72	0.04014	-0.014472	20.365	44.4	14.4	1
-262.54	-142.05	0.0020435	182.48	0.039663	-0.014345	20.789	44.7	14.7	1
-242.59	-124.54	0.002998	163.55	0.03896	-0.014416	21.213	45	15	1
-222.97	-107.38	0.0018792	144.92	0.038036	-0.01467	21.637	45.3	15.3	1
-203.67	-90.553	-0.0013963	126.58	0.036897	-0.015094	22.062	45.6	15.6	1
-184.7	-74.072	-0.0069118	108.55	0.035547	-0.015674	22.486	45.9	15.9	1
-166.47	-58.371	-0.0037957	91.061	0.034719	-0.015989	22.91	46.2	16.2	1
-149.2	-43.587	0.0020833	74.4	0.034188	-0.016229	23.335	46.5	16.5	1
-132.32	-29.202	0.0051604	58.114	0.033589	-0.016587	23.759	46.8	16.8	1
-115.84	-15.217	0.0053954	42.204	0.032915	-0.017043	24.183	47.1	17.1	1
-99.773	-1.6321	0.0027481	26.671	0.032158	-0.017579	24.607	47.4	17.4	1
-84.107	11.551	-0.0028217	11.516	0.031309	-0.018174	25.032	47.7	17.7	1
-68.846	24.333	-0.011354	-3.2611	0.030362	-0.018808	25.456	48	18	1
-55.245	35.484	-0.0020392	-16.631	0.029333	-0.018781	25.88	48.3	18.3	1
-42.282	46.054	0.0041753	-29.392	0.028433	-0.018741	26.304	48.6	18.6	1
-29.773	56.199	0.0072494	-41.725	0.027618	-0.018657	26.729	48.9	18.9	1
-17.719	65.916	0.0071381	-53.63	0.026861	-0.018494	27.153	49.2	19.2	1
-6.1219	75.206	0.0037962	-65.105	0.026131	-0.018215	27.577	49.5	19.5	1
5.0168	84.067	-0.0028214	-76.149	0.0254	-0.017785	28.001	49.8	19.8	1
15.214	92.028	-0.0063539	-86.332	0.024484	-0.01814	28.426	50.1	20.1	1
23.609	98.344	0.00019076	-94.841	0.023679	-0.020422	28.85	50.4	20.4	1
31.539	104.25	0.0041563	-102.92	0.023415	-0.022758	29.274	50.7	20.7	1
38.997	109.75	0.0054218	-110.55	0.023628	-0.02505	29.698	51	21	1
45.981	114.84	0.0038662	-117.75	0.024252	-0.027198	30.123	51.3	21.3	1
52.485	119.51	-0.00063169	-124.49	0.025222	-0.029107	30.547	51.6	21.6	1
58.504	123.76	-0.0081929	-130.79	0.026472	-0.030677	30.971	51.9	21.9	1
62.803	126.46	-0.0070271	-135.38	0.022902	-0.024634	31.396	52.2	22.2	1
65.979	128.21	-0.00066343	-138.88	0.017908	-0.016291	31.82	52.5	22.5	1
68.745	129.65	0.0053545	-142.01	0.013948	-0.0093243	32.244	52.8	22.8	1
71.089	130.77	0.010978	-144.79	0.010817	-0.0035548	32.668	53.1	23.1	1
73.004	131.57	0.016159	-147.19	0.0083122	0.0011981	33.093	53.4	23.4	1
74.478	132.03	0.020848	-149.22	0.0062294	0.0051143	33.517	53.7	23.7	1
75.503	132.16	0.024997	-150.87	0.0043648	0.0083737	33.941	54	24	1
74.556	130.56	-0.0028118	-150.05	0.0099725	0.011729	34.365	54.3	24.3	1
73.505	129.02	-0.024736	-149.24	0.020462	-0.0055469	34.79	54.6	24.6	1
72.305	127.49	-0.040101	-148.43	0.037441	-0.044293	35.214	54.9	24.9	1
70.907	125.92	-0.048059	-147.58	0.062507	-0.10545	35.638	55.2	25.2	1
69.267	124.3	-0.047765	-146.67	0.097256	-0.18997	36.062	55.5	25.5	1
67.338	122.59	-0.038372	-145.67	0.14329	-0.29879	36.487	55.8	25.8	1
64.121	119.56	-0.045365	-142.8	0.12367	-0.21141	36.911	56.1	26.1	1
59.879	115.34	-0.084746	-137.73	-0.043125	0.20756	37.335	56.4	26.4	1
57.024	112.9	-0.083173	-134.61	-0.17653	0.47506	37.76	56.7	26.7	1
55.697	112.46	-0.019018	-133.59	-0.23979	0.57945	38.184	57	27	1
56.044	114.27	0.12935	-134.83	-0.19617	0.50906	38.608	57.3	27.3	1
58.205	118.53	0.38356	-138.49	-0.0089032	0.25225	39.032	57.6	27.6	1
62.326	125.49	0.76524	-144.72	0.35876	-0.20264	39.457	57.9	27.9	1
54.358	115.81	0.60122	-133.45	0.53507	-0.48717	39.881	58.2	28.2	1
39.311	96.341	-0.082884	-113.28	0.43059	-0.47715	40.305	58.5	28.5	1
24.713	77.007	-0.9371	-94.329	0.2882	-0.33504	40.729	58.8	28.8	1
11.644	58.762	-1.8854	-77.097	0.21301	-0.091002	41.154	59.1	29.1	1
1.1838	42.562	-2.8518	-62.095	0.31012	0.22485	41.578	59.4	29.4	1
-5.5867	29.362	-3.7603	-49.833	0.68464	0.58235	42.002	59.7	29.7	1
-7.587	20.118	-4.5349	-40.819	1.4417	0.95137	42.426	60	30	1

==> figures/plaque_trou_ref/SIXZ_45.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	0
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	0
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	0
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	0
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	0
-0.0087988	-0.0054479	0.0033639	0.0056326	1.8731	-10.864	2.1213	31.5	1.5	0
-0.027784	-0.0073941	-0.0015461	0.00013699	8.2308	-15.729	2.5456	31.8	1.8	0
-0.034847	-0.011087	-0.0010409	-0.009284	12.182	-12.916	2.9698	32.1	2.1	0
-0.020294	-0.007699	-0.00042531	-0.0079671	13.284	-11.412	3.3941	32.4	2.4	0
-0.045099	-0.019696	-0.00052629	-0.021001	12.975	-10.262	3.8184	32.7	2.7	0
-0.048088	-0.022906	-0.00036622	-0.024344	12.18	-9.4766	4.2426	33	3	0
-0.050431	-0.025481	-0.00026801	-0.027043	11.492	-8.7029	4.6669	33.3	3.3	0
-0.026091	-0.013755	-0.00010815	-0.014572	10.898	-7.9276	5.0912	33.6	3.6	0
-0.053259	-0.028878	-0.00019614	-0.030575	10.521	-7.0968	5.5154	33.9	3.9	0
-0.053962	-0.029869	-0.00018379	-0.03164	10.291	-6.2248	5.9397	34.2	4.2	0
-0.0272	-0.015294	-8.7458e-05	-0.016221	10.16	-5.334	6.364	34.5	4.5	0
-0.054547	-0.031009	-0.0001666	-0.032957	10.126	-4.4367	6.7882	34.8	4.8	0
-0.054436	-0.031163	-0.00015627	-0.033217	10.147	-3.5617	7.2125	35.1	5.1	0
-0.027086	-0.015579	-7.2255e-05	-0.016663	10.181	-2.7175	7.6368	35.4	5.4	0
-0.053756	-0.030998	-0.0001313	-0.033283	10.221	-1.9124	8.061	35.7	5.7	0
-0.053134	-0.030626	-0.00011641	-0.033037	10.237	-1.1845	8.4853	36	6	0
-0.052413	-0.030153	-0.00010112	-0.032691	10.225	-0.50992	8.9095	36.3	6.3	0
-0.025799	-0.014792	-4.2776e-05	-0.016126	10.183	0.11099	9.3338	36.6	6.6	0
-0.050664	-0.028894	-7.014e-05	-0.031695	10.087	0.64528	9.7581	36.9	6.9	0
-0.04966	-0.028133	-5.5195e-05	-0.031067	9.9464	1.1156	10.182	37.2	7.2	0
-0.024303	-0.013662	-2.0381e-05	-0.015196	9.7672	1.5325	10.607	37.5	7.5	0
-0.047505	-0.026467	-2.7171e-05	-0.029666	9.5391	1.8802	11.031	37.8	7.8	0
-0.046373	-0.02558	-1.4616e-05	-0.028911	9.2586	2.1589	11.455	38.1	8.1	0
-0.045232	-0.024687	-2.873e-06	-0.028148	8.9439	2.3916	11.879	38.4	8.4	0
-0.044092	-0.023794	7.8524e-06	-0.027383	8.5949	2.5762	12.304	38.7	8.7	0
-0.042969	-0.022922	1.7431e-05	-0.026636	8.1959	2.6929	12.728	39	9	0
-0.04187	-0.022076	2.639e-05	-0.025913	7.7705	2.7723	13.152	39.3	9.3	0
-0.020404	-0.010634	1.6741e-05	-0.012612	7.3202	2.8134	13.576	39.6	9.6	0
-0.03977	-0.020484	4.8263e-05	-0.024555	6.8542	2.8211	14.001	39.9	9.9	0
-0.038845	-0.01982	5.7133e-05	-0.024003	6.3746	2.8074	14.425	40.2	10.2	0
-0.038058	-0.019296	6.1687e-05	-0.023586	5.8591	2.7304	14.849	40.5	10.5	0
-0.037301	-0.018805	6.5551e-05	-0.023197	5.325	2.6247	15.274	40.8	10.8	0
-0.036574	-0.018345	6.872e-05	-0.022836	4.7735	2.4918	15.698	41.1	11.1	0
-0.035874	-0.017918	7.119e-05	-0.022501	4.2057	2.3332	16.122	41.4	11.4	0
-0.035203	-0.017521	7.2955e-05	-0.022192	3.6228	2.1505	16.546	41.7	11.7	0
-0.034559	-0.017155	7.4011e-05	-0.021909	3.0258	1.945	16.971	42	12	0
-0.034378	-0.017258	7.7374e-05	-0.022084	2.4404	1.6876	17.395	42.3	12.3	0
-0.034235	-0.0174	7.998e-05	-0.02229	1.8642	1.4249	17.819	42.6	12.6	0
-0.034126	-0.017578	8.1869e-05	-0.022528	1.29	1.1543	18.243	42.9	12.9	0
-0.034052	-0.017793	8.3052e-05	-0.022799	0.71822	0.87607	18.668	43.2	13.2	0
-0.034012	-0.018046	8.3542e-05	-0.023103	0.14919	0.59068	19.092	43.5	13.5	0
-0.034008	-0.018338	8.3352e-05	-0.023441	-0.41666	0.29848	19.516	43.8	13.8	0
-0.034195	-0.018828	8.2533e-05	-0.023967	-0.97143	-0.018366	19.94	44.1	14.1	0
-0.034715	-0.01965	8.1469e-05	-0.02481	-1.4813	-0.36034	20.365	44.4	14.4	0
-0.035266	-0.020505	8.0196e-05	-0.02568	-1.9797	-0.70107	20.789	44.7	14.7	0
-0.035847	-0.021392	7.8719e-05	-0.026578	-2.4667	-1.0405	21.213	45	15	0
-0.03646	-0.022311	7.7041e-05	-0.027504	-2.9421	-1.3785	21.637	45.3	15.3	0
-0.037104	-0.023264	7.5167e-05	-0.028459	-3.4059	-1.715	22.062	45.6	15.6	0
-0.037779	-0.024249	7.31e-05	-0.029442	-3.8579	-2.0499	22.486	45.9	15.9	0
-0.038777	-0.025562	7.0028e-05	-0.030734	-4.2456	-2.4001	22.91	46.2	16.2	0
-0.039922	-0.027017	6.6542e-05	-0.032159	-4.5857	-2.7471	23.335	46.5	16.5	0
-0.041084	-0.028489	6.3024e-05	-0.033596	-4.9122	-3.0887	23.759	46.8	16.8	0
-0.042264	-0.029977	5.9478e-05	-0.035047	-5.2251	-3.4247	24.183	47.1	17.1	0
-0.04346	-0.031482	5.5906e-05	-0.03651	-5.5244	-3.7554	24.607	47.4	17.4	0
-0.044674	-0.033003	5.2311e-05	-0.037987	-5.8102	-4.0807	25.032	47.7	17.7	0
-0.045906	-0.034541	4.8698e-05	-0.039477	-6.0824	-4.4007	25.456	48	18	0
-0.047479	-0.036416	4.3214e-05	-0.041278	-6.1967	-4.681	25.88	48.3	18.3	0
-0.049038	-0.038268	3.7947e-05	-0.043055	-6.2992	-4.9522	26.304	48.6	18.6	0
-0.0506	-0.040121	3.2853e-05	-0.044831	-6.3929	-5.2183	26.729	48.9	18.9	0
-0.052168	-0.041974	2.795e-05	-0.046606	-6.478	-5.4796	27.153	49.2	19.2	0
-0.05374	-0.043828	2.3253e-05	-0.04838	-6.5548	-5.7366	27.577	49.5	19.5	0
-0.055317	-0.045684	1.8779e-05	-0.050155	-6.6236	-5.9893	28.001	49.8	19.8	0
-0.056938	-0.047576	1.2869e-05	-0.051955	-6.5981	-6.185	28.426	50.1	20.1	0
-0.058574	-0.049463	4.2861e-06	-0.053737	-6.403	-6.2694	28.85	50.4	20.4	0
-0.060216	-0.051349	-3.7205e-06	-0.055518	-6.2143	-6.3589	29.274	50.7	20.7	0
-0.061867	-0.053235	-1.1064e-05	-0.057301	-6.0334	-6.4549	29.698	51	21	0
-0.063529	-0.055123	-1.7659e-05	-0.059087	-5.8618	-6.5587	30.123	51.3	21.3	0
-0.065205	-0.057017	-2.3418e-05	-0.06088	-5.7009	-6.6716	30.547	51.6	21.6	0
-0.066895	-0.058917	-2.8254e-05	-0.062682	-5.5519	-6.7951	30.971	51.9	21.9	0
-0.06824	-0.060452	-3.7772e-05	-0.0641	-5.0708	-6.6154	31.396	52.2	22.2	0
-0.06943	-0.061812	-4.9209e-05	-0.065341	-4.4626	-6.3153	31.82	52.5	22.5	0
-0.070689	-0.063226	-5.9676e-05	-0.066642	-3.9021	-6.0595	32.244	52.8	22.8	0
-0.07202	-0.064699	-6.8879e-05	-0.068007	-3.3946	-5.8533	32.668	53.1	23.1	0
-0.073429	-0.066234	-7.6526e-05	-0.069441	-2.9456	-5.7019	33.093	53.4	23.4	0
-0.07492	-0.067835	-8.2324e-05	-0.070949	-2.5605	-5.6106	33.517	53.7	23.7	0
-0.076499	-0.069507	-8.598e-05	-0.072535	-2.2448	-5.5845	33.941	54	24	0
-0.076168	-0.069273	-9.9397e-05	-0.07216	-0.80026	-4.3999	34.365	54.3	24.3	0
-0.076039	-0.069214	-0.00012803	-0.071979	0.50533	-3.3511	34.79	54.6	24.6	0
-0.076165	-0.069383	-0.0001658	-0.072045	1.6634	-2.4541	35.214	54.9	24.9	0
-0.076593	-0.069825	-0.00020661	-0.072403	2.6539	-1.7333	35.638	55.2	25.2	0
-0.077369	-0.070583	-0.00024434	-0.073098	3.4566	-1.2128	36.062	55.5	25.5	0
-0.078539	-0.071701	-0.00027287	-0.074173	4.0514	-0.91678	36.487	55.8	25.8	0
-0.078123	-0.071291	-0.00023602	-0.073657	5.5611	0.28409	36.911	56.1	26.1	0
-0.074221	-0.067511	-0.00014042	-0.069665	8.9974	3.4164	37.335	56.4	26.4	0
-0.07092	-0.064242	-0.00014807	-0.066259	12.172	6.2564	37.76	56.7	26.7	0
-0.068292	-0.061558	-0.000305	-0.063508	15.137	8.8555	38.184	57	27	0
-0.066414	-0.059532	-0.00065722	-0.061482	17.944	11.265	38.608	57.3	27.3	0
-0.06536	-0.058239	-0.0012508	-0.060248	20.643	13.537	39.032	57.6	27.6	0
-0.065206	-0.05775	-0.0021316	-0.059878	23.286	15.721	39.457	57.9	27.9	0
-0.055106	-0.048022	-0.0021327	-0.04999	30.034	21.305	39.881	58.2	28.2	0
-0.04224	-0.035977	-0.0013526	-0.037592	39.745	28.656	40.305	58.5	28.5	0
-0.03179	-0.026402	-0.00043961	-0.027648	51.04	36.596	40.729	58.8	28.8	0
-0.023269	-0.018784	0.00045006	-0.019674	64.335	45.598	41.154	59.1	29.1	0
-0.016193	-0.01261	0.0011603	-0.013187	80.045	56.132	41.578	59.4	29.4	0
-0.010076	-0.0073665	0.0015348	-0.0077045	98.586	68.669	42.002	59.7	29.7	0
-2.2513	-1.2841	0.67728	-1.3762	119.04	82.475	42.426	60	30	0

==> figures/plaque_trou_ref/SIZZ_45.txt <==
SIXX	SIYY	SIZZ	SIXY	SIXZ	SIYZ	arc_length	Points:0	Points:1	Points:2
nan	nan	nan	nan	nan	nan	0	30	0	0.5
nan	nan	nan	nan	nan	nan	0.42426	30.3	0.3	0.5
nan	nan	nan	nan	nan	nan	0.84853	30.6	0.6	0.5
nan	nan	nan	nan	nan	nan	1.2728	30.9	0.9	0.5
nan	nan	nan	nan	nan	nan	1.6971	31.2	1.2	0.5
-879.56	-812.38	7.4086	776.47	47.936	3.3159	2.1213	31.5	1.5	0.5
-461.38	-361.87	-6.4992	252.19	38.236	7.4549	2.5456	31.8	1.8	0.5
-464.93	-362.04	-3.4536	253.9	29.52	2.1086	2.9698	32.1	2.1	0.5
-424.65	-320.31	-1.0334	210.11	23.579	-1.6879	3.3941	32.4	2.4	0.5
-415.64	-311.83	-0.72955	202.41	19.15	-3.6843	3.8184	32.7	2.7	0.5
-409.71	-307.02	-0.45668	196.01	16.602	-4.5714	4.2426	33	3	0.5
-403.93	-302.35	-0.34016	188.77	14.56	-5.0635	4.6669	33.3	3.3	0.5
-398.73	-298.29	-0.37344	181.46	12.979	-5.2134	5.0912	33.6	3.6	0.5
-394.01	-294.67	-0.39293	174.97	11.865	-5.1113	5.5154	33.9	3.9	0.5
-388.59	-290.34	-0.40936	168.08	10.956	-4.9179	5.9397	34.2	4.2	0.5
-382.55	-285.38	-0.4176	160.85	10.184	-4.6721	6.364	34.5	4.5	0.5
-376.6	-280.45	-0.40891	154.91	9.5449	-4.3867	6.7882	34.8	4.8	0.5
-369.79	-274.66	-0.38813	148.84	8.9997	-4.0855	7.2125	35.1	5.1	0.5
-362.36	-268.25	-0.36099	142.59	8.5022	-3.7818	7.6368	35.4	5.4	0.5
-355.12	-261.99	-0.3283	137.57	8.0481	-3.4776	8.061	35.7	5.7	0.5
-347.11	-254.98	-0.29173	132.49	7.6428	-3.1777	8.4853	36	6	0.5
-338.88	-247.73	-0.25457	127.64	7.2567	-2.8833	8.9095	36.3	6.3	0.5
-330.21	-240.06	-0.21727	122.56	6.8893	-2.5945	9.3338	36.6	6.6	0.5
-321.76	-232.58	-0.1813	118.6	6.5432	-2.315	9.7581	36.9	6.9	0.5
-312.94	-224.74	-0.14705	114.34	6.2085	-2.0427	10.182	37.2	7.2	0.5
-303.81	-216.62	-0.11445	109.8	5.8828	-1.777	10.607	37.5	7.5	0.5
-295.05	-208.83	-0.084368	106.15	5.5665	-1.5202	11.031	37.8	7.8	0.5
-286.03	-200.82	-0.057033	102.15	5.2576	-1.2727	11.455	38.1	8.1	0.5
-277.03	-192.82	-0.031697	98.157	4.9533	-1.0319	11.879	38.4	8.4	0.5
-268.07	-184.87	-0.0089707	94.179	4.6542	-0.79914	12.304	38.7	8.7	0.5
-259.19	-177.01	0.010944	90.136	4.361	-0.57819	12.728	39	9	0.5
-250.41	-169.26	0.028894	86.035	4.0695	-0.36344	13.152	39.3	9.3	0.5
-241.56	-161.46	0.038763	81.496	3.7823	-0.15844	13.576	39.6	9.6	0.5
-233.2	-154.14	0.07655	77.689	3.52	0.049048	14.001	39.9	9.9	0.5
-224.88	-146.9	0.097815	73.522	3.2773	0.26123	14.425	40.2	10.2	0.5
-216.97	-140.06	0.10543	68.804	3.0244	0.44245	14.849	40.5	10.5	0.5
-209.18	-133.35	0.11191	64.052	2.7692	0.61332	15.274	40.8	10.8	0.5
-201.52	-126.79	0.11727	59.277	2.5122	0.77468	15.698	41.1	11.1	0.5
-193.99	-120.37	0.12154	54.494	2.2541	0.92738	16.122	41.4	11.4	0.5
-186.58	-114.09	0.12472	49.713	1.9955	1.0723	16.546	41.7	11.7	0.5
-179.31	-107.95	0.12685	44.948	1.7369	1.2102	16.971	42	12	0.5
-173.02	-102.83	0.13418	39.197	1.5096	1.314	17.395	42.3	12.3	0.5
-166.97	-97.942	0.13991	33.495	1.2894	1.4103	17.819	42.6	12.6	0.5
-161.06	-93.217	0.14413	27.771	1.0734	1.5007	18.243	42.9	12.9	0.5
-155.31	-88.654	0.14683	22.024	0.86164	1.5852	18.668	43.2	13.2	0.5
-149.71	-84.254	0.14803	16.251	0.65411	1.6638	19.092	43.5	13.5	0.5
-144.26	-80.017	0.14773	10.452	0.45093	1.7368	19.516	43.8	13.8	0.5
-139.28	-76.286	0.14634	4.3058	0.26315	1.7897	19.94	44.1	14.1	0.5
-135.29	-73.532	0.14499	-2.2413	0.1093	1.807	20.365	44.4	14.4	0.5
-131.44	-70.936	0.14319	-8.7868	-0.039254	1.819	20.789	44.7	14.7	0.5
-127.74	-68.496	0.14094	-15.331	-0.18249	1.8258	21.213	45	15	0.5
-124.2	-66.214	0.13824	-21.875	-0.32038	1.8273	21.637	45.3	15.3	0.5
-120.8	-64.089	0.13509	-28.419	-0.45292	1.8237	22.062	45.6	15.6	0.5
-117.56	-62.122	0.13149	-34.963	-0.58009	1.8149	22.486	45.9	15.9	0.5
-115.27	-61.134	0.12656	-41.898	-0.66746	1.7659	22.91	46.2	16.2	0.5
-113.57	-60.712	0.12109	-48.858	-0.73068	1.6962	23.335	46.5	16.5	0.5
-112	-60.417	0.11548	-55.773	-0.7889	1.6226	23.759	46.8	16.8	0.5
-110.55	-60.249	0.10974	-62.643	-0.84212	1.5451	24.183	47.1	17.1	0.5
-109.24	-60.207	0.10386	-69.468	-0.89033	1.4637	24.607	47.4	17.4	0.5
-108.05	-60.293	0.097858	-76.249	-0.93354	1.3785	25.032	47.7	17.7	0.5
-107	-60.506	0.091727	-82.986	-0.97175	1.2894	25.456	48	18	0.5
-107.31	-62.065	0.083167	-89.796	-0.94116	1.1481	25.88	48.3	18.3	0.5
-107.72	-63.697	0.074809	-96.432	-0.90733	1.0065	26.304	48.6	18.6	0.5
-108.24	-65.414	0.066582	-102.98	-0.87034	0.86324	26.729	48.9	18.9	0.5
-108.85	-67.216	0.058511	-109.45	-0.83023	0.7182	27.153	49.2	19.2	0.5
-109.57	-69.104	0.050624	-115.83	-0.78702	0.57141	27.577	49.5	19.5	0.5
-110.39	-71.078	0.042946	-122.13	-0.74075	0.42289	28.001	49.8	19.8	0.5
-111.67	-73.492	0.034194	-128.2	-0.66854	0.26208	28.426	50.1	20.1	0.5
-113.71	-76.573	0.023472	-133.65	-0.55214	0.086194	28.85	50.4	20.4	0.5
-115.83	-79.704	0.013173	-139.01	-0.43486	-0.089407	29.274	50.7	20.7	0.5
-118.03	-82.888	0.0034376	-144.29	-0.31679	-0.26473	29.698	51	21	0.5
-120.32	-86.126	-0.0055911	-149.47	-0.19802	-0.43979	30.123	51.3	21.3	0.5
-122.7	-89.421	-0.013772	-154.58	-0.078622	-0.61459	30.547	51.6	21.6	0.5
-125.18	-92.777	-0.020963	-159.6	0.041311	-0.78914	30.971	51.9	21.9	0.5
-128	-96.389	-0.03074	-163.25	0.21309	-0.94182	31.396	52.2	22.2	0.5
-131.02	-100.1	-0.043761	-166.16	0.40938	-1.0803	31.82	52.5	22.5	0.5
-134.16	-103.88	-0.058724	-169.08	0.60761	-1.2186	32.244	52.8	22.8	0.5
-137.43	-107.75	-0.075447	-172.02	0.80744	-1.3568	32.668	53.1	23.1	0.5
-140.83	-111.69	-0.093754	-174.99	1.0086	-1.4953	33.093	53.4	23.4	0.5
-144.38	-115.72	-0.11346	-177.99	1.2107	-1.6341	33.517	53.7	23.7	0.5
-148.08	-119.84	-0.1344	-181.03	1.4135	-1.7734	33.941	54	24	0.5
-150.49	-122.57	-0.082284	-179.36	1.6297	-1.7767	34.365	54.3	24.3	0.5
-153.17	-125.5	-0.085338	-177.98	1.8662	-1.7918	34.79	54.6	24.6	0.5
-156.25	-128.74	-0.12835	-176.97	2.1251	-1.8241	35.214	54.9	24.9	0.5
-159.79	-132.35	-0.19651	-176.43	2.4062	-1.8777	35.638	55.2	25.2	0.5
-163.87	-136.4	-0.27502	-176.42	2.7091	-1.9569	36.062	55.5	25.5	0.5
-168.57	-140.96	-0.34908	-177.04	3.0334	-2.0662	36.487	55.8	25.8	0.5
-171.08	-143.37	-0.22562	-174.23	3.4098	-1.9225	36.911	56.1	26.1	0.5
-169.15	-141.51	0.13858	-164.5	3.8938	-1.3664	37.335	56.4	26.4	0.5
-169.02	-141.3	0.24733	-156.25	4.4888	-0.99501	37.76	56.7	26.7	0.5
-170.89	-142.92	-0.0038844	-149.6	5.2342	-0.77851	38.184	57	27	0.5
-174.96	-146.53	-0.71957	-144.68	6.1691	-0.68709	38.608	57.3	27.3	0.5
-181.4	-152.3	-2.0042	-141.64	7.3328	-0.69092	39.032	57.6	27.6	0.5
-190.41	-160.39	-3.9624	-140.6	8.7644	-0.76015	39.457	57.9	27.9	0.5
-174.83	-146.13	-4.558	-119.23	9.4528	-0.5213	39.881	58.2	28.2	0.5
-150.37	-124.4	-3.5972	-93.385	10.86	0.2598	40.305	58.5	28.5	0.5
-129.76	-106.74	-2.2227	-73.594	13.911	1.6446	40.729	58.8	28.8	0.5
-111.74	-91.872	-0.77687	-58.467	18.828	3.8046	41.154	59.1	29.1	0.5
-95.066	-78.523	0.39753	-46.619	25.833	6.9116	41.578	59.4	29.4	0.5
-78.476	-65.412	0.958	-36.662	35.15	11.137	42.002	59.7	29.7	0.5
-60.72	-51.263	0.56193	-27.209	47.001	16.653	42.426	60	30	0.5

==> figures/relev/conv.txt <==
Iteration	Diff
1	0.065529204
2	0.002961007
3	1.87309E-05



==> figures/relev/iso_tau_QX.txt <==
-0.2 -9.29587891441e-05 -5.06551395728e-06 -0.00062325645181
-0.175 -7.64495211576e-05 -4.98840199496e-06 0.0252640737862
-0.15 1.30999343693e-05 7.31648197101e-07 0.0414723140149
-0.125 6.98218266524e-05 4.14484205142e-06 0.0570231680666
-0.1 9.50658230572e-05 5.63035955752e-06 0.0700953391442
-0.0750000000001 9.43046839479e-05 5.57296449454e-06 0.0803272817972
-0.0500000000001 7.38528306148e-05 4.3582455265e-06 0.0876472402012
-0.0250000000001 4.02255851141e-05 2.37201498757e-06 0.0920409829103
0.0 -1.18454700149e-11 2.92570613088e-11 0.0935057129004
0.0249999999999 -4.02255870137e-05 -2.37204856011e-06 0.092040983218
0.0499999999999 -7.38528601849e-05 -4.3582769805e-06 0.0876472398696
0.0749999999999 -9.43046734576e-05 -5.57294572722e-06 0.0803272825788
0.1 -9.50658428609e-05 -5.63036716352e-06 0.0700953386928
0.125 -6.98218653548e-05 -4.14482266704e-06 0.0570231677141
0.15 -1.3100051508e-05 -7.31637149199e-07 0.0414723141253
0.175 7.64494465262e-05 4.98842486666e-06 0.0252640736451
0.2 9.29590722434e-05 5.06548526145e-06 -0.000623256213057

==> figures/relev/iso_warp_QX.txt <==
-0.2              1.18195381005e-06   1.05739274633e-16   1.50320566646e-09
-0.1875           7.76640579998e-07   2.04634868846e-16   1.2636801187e-09
-0.175            4.31348504647e-07   3.73796784914e-16   1.02276950715e-09
-0.1625           1.62327616394e-07   3.33884414629e-16   7.90703661127e-10
-0.15             -5.46745951576e-08  3.18008191256e-16   5.57263869652e-10
-0.1375           -2.19637423983e-07  2.14791912152e-16   3.93126103877e-10
-0.125            -3.40584384594e-07  1.27437561433e-16   2.27614087123e-10
-0.1125           -4.20717159675e-07  6.32222360897e-17   1.20585827676e-10
-0.1              -4.64836939514e-07  1.34545440117e-17   1.21832536362e-11
-0.0875           -4.76785517334e-07  7.65576217209e-18   -5.47561206975e-11
-0.0750000000001  -4.60723985409e-07  2.4401282745e-17    -1.23070200539e-10
-0.0625000000001  -4.20621521628e-07  -3.1150597055e-17   -1.62731721107e-10
-0.0500000000001  -3.60511836161e-07  -5.53362123318e-17  -2.03768589489e-10
-0.0375000000001  -2.84389644055e-07  -7.79320879285e-17  -2.24335028787e-10
-0.0250000000001  -1.96263118867e-07  -5.59839866709e-17  -2.46276502471e-10
-0.0125           -1.00132281628e-07  -1.88813469148e-16  -2.52204244209e-10
0.0               -1.58140084012e-17  -2.75438334204e-16  -2.59507104248e-10
0.0125            1.00132281661e-07   -3.44134339448e-16  -2.52204343724e-10
0.0249999999999   1.96263118982e-07   -3.81038972146e-16  -2.4627505975e-10
0.0374999999999   2.84389644228e-07   -3.1618530632e-16   -2.24332087871e-10
0.0499999999999   3.60511836388e-07   -2.70689445388e-16  -2.03763878918e-10
0.0624999999999   4.20621521808e-07   -2.62669632539e-16  -1.6272697171e-10
0.0749999999999   4.60723985569e-07   -2.22095874396e-16  -1.23064729332e-10
0.0875            4.76785517402e-07   -2.52350712843e-16  -5.47532935351e-11
0.1               4.64836939513e-07   -3.10707975544e-16  1.21837523876e-11
0.1125            4.20717159666e-07   -2.58088501064e-16  1.20588038244e-10
0.125             3.40584384511e-07   -2.32600841649e-16  2.27617956103e-10
0.1375            2.19637423836e-07   -5.9744494766e-17   3.93135977318e-10
0.15              5.46745949325e-08   9.85376460684e-17   5.57279506126e-10
0.1625            -1.62327616585e-07  3.14815125252e-16   7.90726315282e-10
0.175             -4.31348504867e-07  5.26135849966e-16   1.02279873951e-09
0.1875            -7.76640580148e-07  7.72410297297e-16   1.26371203249e-09
0.2               -1.18195381016e-06  1.01988219062e-15   1.50323930865e-09


==> figures/relev/ortho_tau_QX.txt <==
Z	FX		FY		FZ
-0.2	-0.014275563    -0.006163624    0.000925752
-0.175	-0.021352633    -0.016021439    0.016937443
-0.15	-0.010749006    -0.020740446    0.029876242
-0.125	-0.001703096    -0.023972469    0.0414361
-0.1	0.031217348     0.027869511     0.054838301
-0.075	0.04626155      0.063934908     0.080352957
-0.05	0.029386154     0.04116704      0.101681412
-0.025	0.014256095     0.020147238     0.114541144
0	7.12E-12        8.29E-12        0.118821295
0.025	-0.014256095    -0.020147238    0.114541144
0.05	-0.029386154    -0.04116704     0.101681412
0.075	-0.04626155     -0.063934908    0.080352957
0.1	-0.031217348    -0.027869511    0.054838301
0.125	0.001703096     0.023972469     0.0414361
0.15	0.010749006     0.020740446     0.029876242
0.175	0.021352633     0.016021439     0.016937443
0.2	0.014275563     0.006163624     0.000925752


==> figures/relev/ortho_warp_QX.txt <==
Z	DX			DY			DZ
-0.2	5.17453969492e-07	-1.14869219542e-07	-2.35326750812e-08
-0.1875 3.99190580836e-07       -8.22984915488e-08      -2.02056873363e-08
-0.175  2.90359109982e-07       -5.20226038617e-08      -1.71265662696e-08
-0.1625 1.90346613156e-07       -2.39008417282e-08      -1.42867357177e-08
-0.15   9.85386598603e-08       2.20901083861e-09       -1.16781705069e-08
-0.1375 1.43194390388e-08       2.64505484582e-08       -9.29340438769e-09
-0.125  -6.29281339215e-08      4.89686230644e-08       -7.12553719619e-09
-0.1125 -1.33822310093e-07      6.9909223907e-08        -5.16824092118e-09
-0.1    -1.98982399523e-07      8.94193591492e-08       -3.4157651554e-09
-0.0875 -2.10639017367e-07      4.4065358497e-08        -1.67566387989e-09
-0.075  -2.07625630848e-07      1.24393397605e-08       -9.74186877893e-11
-0.0625 -1.92079721111e-07      -7.46096384969e-09      1.28845599581e-09
-0.05   -1.66119310107e-07      -1.7618661387e-08       2.45648914821e-09
-0.0375 -1.31846357901e-07      -2.0001045926e-08       3.3860728013e-09
-0.025  -9.13500731715e-08      -1.65628526717e-08      4.06131981903e-09
-0.0125 -4.67101573565e-08      -9.24945274721e-09      4.47095677696e-09
0.0     -4.76608503242e-17      -1.85889209177e-17      4.60824908682e-09
0.0125  4.67101573047e-08       9.24945272111e-09       4.47095677753e-09
0.025   9.13500731747e-08       1.65628526596e-08       4.06131980706e-09
0.0375  1.31846357959e-07       2.00010459284e-08       3.38607279016e-09
0.05    1.66119310218e-07       1.76186614035e-08       2.45648915022e-09
0.0625  1.92079721169e-07       7.46096385487e-09       1.28845601538e-09
0.075   2.07625630851e-07       -1.24393397673e-08      -9.74186346594e-11
0.0875  2.10639017314e-07       -4.40653585149e-08      -1.67566381762e-09
0.1     1.98982399421e-07       -8.94193591755e-08      -3.41576507836e-09
0.1125  1.33822310036e-07       -6.9909223919e-08       -5.16824082787e-09
0.125   6.29281339179e-08       -4.89686230611e-08      -7.12553708346e-09
0.1375  -1.43194389908e-08      -2.645054844e-08        -9.29340427586e-09
0.15    -9.85386597564e-08      -2.20901080375e-09      -1.16781703748e-08
0.1625  -1.90346613101e-07      2.39008417544e-08       -1.4286735569e-08
0.175   -2.90359109978e-07      5.20226038793e-08       -1.71265660885e-08
0.1875  -3.99190580885e-07      8.22984915585e-08       -2.02056871583e-08
0.2     -5.17453969598e-07      1.14869219547e-07       -2.35326749149e-08



































